Multinomial Logistic Regression Algorithms via Quadratic Gradient

Multinomial logistic regression, also known by other names such as multiclass logistic regression and softmax regression, is a fundamental classification method that generalizes binary logistic regression to multiclass problems. A recently work proposed a faster gradient called $\texttt{quadratic gradient}$ that can accelerate the binary logistic regression training, and presented an enhanced Nesterov's accelerated gradient (NAG) method for binary logistic regression. In this paper, we extend this work to multiclass logistic regression and propose an enhanced Adaptive Gradient Algorithm (Adagrad) that can accelerate the original Adagrad method. We test the enhanced NAG method and the enhanced Adagrad method on some multiclass-problem datasets. Experimental results show that both enhanced methods converge faster than their original ones respectively.

==> My3rdPaper 20220819/PythonExperiment_SFHNewtonvs.Adagradvs.EnAdagrad_LOSS_training_segment.scale.csv <==
Iterations,SFHNewton,Adagrad,AdagradQG
0,0.277987164150759,0.277987164150759,0.277987164150759
1,0.265633796342464,0.275004604653244,0.183964194814814
2,0.255171304353132,0.272948622170013,0.401307621748618
3,0.246263837559253,0.271298378949872,0.591763333074726
4,0.238575900904168,0.269889808519139,0.153887274837091
5,0.231831221328338,0.268645845619465,0.124622380279696
6,0.225825421477563,0.267522825443606,0.123378461356011
7,0.220411928184179,0.266493578086618,0.11311501498568
8,0.215484375231472,0.265539750689868,0.105564915577914
9,0.210963486783285,0.26464826530393,0.102639967928678
10,0.206788531323965,0.263809411762574,0.097505555538134
11,0.202911856004402,0.263015747939801,0.094215712967805
12,0.199295310119011,0.262261421494097,0.091052029397307
13,0.19590782661275,0.2615417321976,0.088594016505956
14,0.192723735154446,0.260852837801614,0.086516292153283
15,0.189721553958944,0.260191549925164,0.084765304638464
16,0.186883104998058,0.259555188392409,0.083271743791933
17,0.184192853546297,0.258941474800032,0.08195360789203
18,0.181637406863445,0.258348453124999,0.080778392629153
19,0.179205127951765,0.257774429426751,0.079703517659047
20,0.176885833942603,0.257217925315101,0.078709624756971
21,0.174670557670851,0.256677641528541,0.07777860539929
22,0.172551357080063,0.256152429061583,0.076900500962124
23,0.170521161290866,0.255641266012903,0.076067598829226
24,0.168573645099079,0.255143238827113,0.075274868155448
25,0.166703125755609,0.254657526952096,0.074518387275908
26,0.164904477383423,0.254183390181029,0.073795139078877
27,0.163173059484332,0.253720158126101,0.073102568968394
28,0.161504656798883,0.253267221400612,0.07243849006965
29,0.159895428388007,0.252824024182026,0.071800953676811
30,0.158341864261749,0.252390057900174,0.071188216453156
31,0.156840748228278,0.251964855849009,0.070598695882006
32,0.155389125903685,0.251547988561651,0.070030953391308
33,0.153984277030313,0.25113905982036,0.069483673372638
34,0.152623691413227,0.250737703197871,0.068955650815143
35,0.151305047911885,0.250343579045919,0.0684457783354
36,0.150026196025068,0.249956371862194,0.067953036446174
37,0.148785139687844,0.249575787979094,0.067476484365498
38,0.147580022964068,0.249201553527501,0.06701525237955
39,0.146409117370356,0.248833412636599,0.066568534930952
40,0.145270810610035,0.248471125837199,0.066135584628821
41,0.144163596530418,0.2481144686412,0.065715706894147
42,0.14308606614538,0.247763230274086,0.065308255231536
43,0.142036899588869,0.247417212540873,0.064912627004643
44,0.141014858884636,0.247076228808813,0.064528259668907
45,0.140018781433848,0.246740103092592,0.06415462739442
46,0.139047574136001,0.246408669229762,0.06379123803505
47,0.138100208070057,0.246081770135854,0.063437630399963
48,0.137175713672564,0.245759257130027,0.063093371792771
49,0.136273176357718,0.245440989323345,0.062758055786969
50,0.135391732531443,0.245126833062757,0.062431300211122


==> My3rdPaper 20220819/PythonExperiment_SFHNewtonvs.Adagradvs.EnAdagrad_LOSS_training_shuttle.scale.csv <==
Iterations,SFHNewton,Adagrad,AdagradQG
0,0.277987164150759,0.277987164150759,0.277987164150759
1,0.164154922909354,0.26815434802793,0.18896092147416
2,0.129814046955366,0.261457757588994,0.251711749825467
3,0.120119394223305,0.25610935397031,0.127033232047817
4,0.115201957077159,0.251559963500755,0.101546882918867
5,0.111759688664899,0.247555497277537,0.131331318512999
6,0.109048700745551,0.243953881549439,0.085898130593854
7,0.106816091680039,0.240666056885062,0.090981189049368
8,0.10493312655768,0.237631778826619,0.08643420352319
9,0.103314923017449,0.234808017358538,0.096047008165427
10,0.101899929765386,0.232162755300468,0.082397374485422
11,0.100642654682145,0.22967139662603,0.087421780311308
12,0.099509461386522,0.227314554886287,0.079533324744883
13,0.098475443795684,0.225076623731513,0.083419887037205
14,0.097522044332525,0.222944815760229,0.075808693481328
15,0.096635293669749,0.22090849472365,0.07716138462469
16,0.09580454268339,0.218958698516809,0.073204863614296
17,0.095021559984375,0.217087790264462,0.073786665392349
18,0.09427989088189,0.215289197796967,0.070867062579097
19,0.093574400207946,0.213557215587447,0.070886982732683
20,0.092900943953172,0.211886851759594,0.06889174950612
21,0.092256131416501,0.210273708224664,0.068622979452677
22,0.091637151353912,0.208713885575175,0.067224268424287
23,0.091041643718825,0.207203906754681,0.066819506371565
24,0.090467604136458,0.205740655159446,0.065803108291508
25,0.089913312064223,0.204321323968229,0.065347695688142
26,0.089377276222613,0.20294337430477,0.064575852180799
27,0.088858192714299,0.201604500419242,0.064115710117501
28,0.088354912536081,0.200302600499481,0.063502019511162
29,0.087866416098792,0.199035752036643,0.063060052754016
30,0.087391793018704,0.197802190904662,0.062550925241502
31,0.086930225908822,0.196600293490425,0.062136808638311
32,0.086480977233368,0.195428561347164,0.061699087338019
33,0.08604337853131,0.194285607948173,0.061315238655898
34,0.085616821491168,0.193170147199264,0.060928288055595
35,0.085200750488113,0.192080983432233,0.060573474351168
36,0.084794656288869,0.191017002652005,0.060224235748328
37,0.084398070699434,0.189977164850286,0.059895657981605
38,0.08401056198217,0.188960497230733,0.059575614169031
39,0.083631730907105,0.187966088216614,0.059270031086456
40,0.083261207330994,0.186993082132984,0.058973384295176
41,0.082898647219389,0.186040674472601,0.058687663522104
42,0.082543730043437,0.185108107668919,0.05841027296581
43,0.082196156495834,0.184194667311125,0.05814162616417
44,0.081855646480239,0.183299678745827,0.057880406158567
45,0.081521937336166,0.182422504018042,0.057626462539157
46,0.081194782267578,0.181562539110824,0.057379044616447
47,0.080873948948352,0.180719211448547,0.057137845575456
48,0.080559218281806,0.179891977633572,0.056902381000795
49,0.080250383294816,0.179080321390088,0.056672337303451
50,0.079947248149794,0.178283751692301,0.056447369486974


==> My3rdPaper 20220819/PythonExperiment_SFHNewtonvs.Adagradvs.EnAdagrad_LOSS_training_shuttle.scale.t.csv <==
Iterations,SFHNewton,Adagrad,AdagradQG
0,0.277987164150759,0.277987164150759,0.277987164150759
1,0.162011213341423,0.268189190285201,0.143602110298506
2,0.127284332696237,0.261488020887127,0.151061319183817
3,0.117515628615098,0.256127023662305,0.280459542705958
4,0.112553270003069,0.251564621342477,0.172082992314892
5,0.109056826877384,0.247548083113328,0.124678535152073
6,0.106271466564253,0.24393527894049,0.098318812767252
7,0.103946341976475,0.24063690662715,0.071568046442182
8,0.101958819750187,0.237592518377787,0.070006398815077
9,0.100229797797041,0.234758940156711,0.068557824741804
10,0.098701837276599,0.232104056339422,0.067374247189989
11,0.097331969459424,0.229603203725865,0.06628514683527
12,0.096087973275616,0.227236949685547,0.065298551431608
13,0.094945689021602,0.224989655848336,0.064388974697111
14,0.093886930203551,0.222848512474466,0.063546332491437
15,0.092897895018471,0.220802867700141,0.062760928287494
16,0.091967992850498,0.218843748544979,0.062025580190728
17,0.091088992714169,0.21696351064532,0.061334630531941
18,0.090254409519379,0.215155576792087,0.060683329384129
19,0.089459061522155,0.213414238206927,0.060067681858637
20,0.088698749735619,0.211734501077284,0.059484227978895
21,0.087970024126043,0.210111966350739,0.05892996812774
22,0.087270011783766,0.208542734377348,0.058402284322716
23,0.086596289608169,0.20702332839305,0.057898887889161
24,0.085946789178864,0.205550632481836,0.057417772649647
25,0.085319725059944,0.20412184080028,0.056957176057885
26,0.084713540281632,0.202734415660027,0.056515545555858
27,0.084126864498953,0.201386052648111,0.056091509610173
28,0.083558481569276,0.200074651391234,0.055683852582951
29,0.083007304175975,0.198798290885254,0.055291492853045
30,0.082472353760641,0.197555208546718,0.054913463685397
31,0.081952744484714,0.196343782321463,0.054548896456819
32,0.081447670274113,0.195162515321362,0.054197005932539
33,0.080956394242872,0.194010022565227,0.053857077365563
34,0.080478239969358,0.19288501948147,0.053528455253639
35,0.080012584229031,0.191786311894133,0.053210533637756
36,0.079558850883915,0.190712787264465,0.052902747859562
37,0.079116505700081,0.189663407000491,0.052604567712784
38,0.078685051917381,0.18863719967927,0.052315491925935
39,0.078264026435083,0.187633255052577,0.052035043902042
40,0.077852996506696,0.186650718727842,0.051762768619102
41,0.077451556859584,0.185688787433419,0.05149823056704
42,0.077059327171956,0.184746704791408,0.051241012568449
43,0.076675949852801,0.183823757532877,0.05099071530689
44,0.076301088080388,0.182919272100039,0.050746957372602
45,0.075934424062783,0.182032611587953,0.050509375634082
46,0.07557565749002,0.181163172985044,0.050277625756063
47,0.075224504152468,0.180310384677409,0.050051382708581
48,0.07488069470393,0.179473704186619,0.049830341144938
49,0.07454397355121,0.178652616114757,0.049614215564207
50,0.074214097854566,0.177846630273866,0.049402740212096


==> My3rdPaper 20220819/PythonExperiment_SFHNewtonvs.Adagradvs.EnAdagrad_LOSS_training_vehicle.scale.csv <==
Iterations,SFHNewton,Adagrad,AdagradQG
0,0.346573590279973,0.346573590279973,0.346573590279973
1,0.342594773891514,0.34417163803839,1.03851080839528
2,0.339710108982365,0.342760317507893,1.3536861790101
3,0.337198299801048,0.341636676419547,0.52072794564128
4,0.334875036961201,0.34067860055669,0.442475380621471
5,0.332685407009231,0.339832761007148,0.445586949795886
6,0.33060864539872,0.339069699479698,0.315582838027684
7,0.328633739943122,0.338370955306797,0.562821078875375
8,0.326752793472438,0.337724021152616,0.508394469490228
9,0.324959134642945,0.337119949329314,0.308907149601736
10,0.323246757001396,0.336552075041709,0.395650696350442
11,0.321610140259444,0.336015276217673,0.330580518852791
12,0.320044182543692,0.335505516674722,0.294283955128554
13,0.318544164422462,0.335019549997806,0.334702434655158
14,0.317105721740814,0.334554719850881,0.320904399165893
15,0.315724820946348,0.334108820849332,0.292041926593498
16,0.314397735443964,0.333679998926722,0.29961579358659
17,0.313121022839188,0.333266678290129,0.295271476583763
18,0.311891503214388,0.332867506770075,0.29043036333113
19,0.310706238585353,0.332481314200637,0.282276249793523
20,0.309562513629516,0.332107080222922,0.281671794519848
21,0.308457817721859,0.331743909029507,0.275156305907969
22,0.307389828272631,0.331391009305509,0.274142556199383
23,0.306356395332254,0.331047678117741,0.26851726562889
24,0.305355527410063,0.33071328784327,0.26762898861964
25,0.304385378442233,0.330387275466027,0.262750476825906
26,0.303444235838048,0.330069133738687,0.261893091266552
27,0.302530509531164,0.329758403828468,0.257674632090587
28,0.301642721962424,0.329454669154374,0.256818788543516
29,0.300779498922494,0.329157550189106,0.253183785606604
30,0.299939561185355,0.328866700048153,0.252321831034847
31,0.299121716867212,0.328581800725867,0.249196517764193
32,0.298324854449307,0.328302559866849,0.24833000351798
33,0.297547936407252,0.328028707983026,0.245642784237939
34,0.296789993393667,0.327759996043949,0.244776710731875
35,0.296050118925036,0.327496193381321,0.242460578564332
36,0.295327464527636,0.327237085859454,0.241600848088233
37,0.294621235301199,0.326982474271819,0.239595628472368
38,0.293930685862515,0.326732172930719,0.238747912523847
39,0.293255116634535,0.326486008422599,0.237001368814857
40,0.292593870449586,0.326243818506003,0.236170580607842
41,0.29194632943821,0.326005451132819,0.23463848029136
42,0.291311912177716,0.325770763576508,0.233828541735321
43,0.29069007107697,0.325539621653436,0.23247406292922
44,0.290080289976097,0.325311899025527,0.231687847796462
45,0.289482081941821,0.325087476574161,0.230480671090645
46,0.288894987240916,0.324866241836655,0.229720062408736
47,0.288318571475943,0.324648088497905,0.228635380876613
48,0.287752423868897,0.324432915930753,0.227901395607068
49,0.287196155679774,0.324220628779515,0.226918973961414
50,0.286649398748245,0.324011136581852,0.226211917365012


==> My3rdPaper 20220819/PythonExperiment_SFHNewtonvs.Adagradvs.EnAdagrad_PREC_training_segment.scale.csv <==
Iterations,SFHNewton,Adagrad,AdagradQG
0,0.142857142857,0.142857142857,0.142857142857
1,0.306493506494,0.374458874459,0.374458874459
2,0.327705627706,0.446753246753,0.422077922078
3,0.360173160173,0.585714285714,0.249350649351
4,0.416883116883,0.595670995671,0.602164502165
5,0.457142857143,0.606060606061,0.642424242424
6,0.481818181818,0.608225108225,0.644155844156
7,0.515584415584,0.611255411255,0.660606060606
8,0.544588744589,0.61341991342,0.695238095238
9,0.571861471861,0.615584415584,0.720779220779
10,0.606926406926,0.618181818182,0.738095238095
11,0.633766233766,0.618614718615,0.814718614719
12,0.654545454545,0.62380952381,0.798268398268
13,0.674458874459,0.629004329004,0.844155844156
14,0.692640692641,0.631168831169,0.821645021645
15,0.698701298701,0.633766233766,0.853246753247
16,0.703463203463,0.635497835498,0.828138528139
17,0.710822510823,0.637229437229,0.855411255411
18,0.715151515152,0.637229437229,0.841991341991
19,0.718181818182,0.638961038961,0.854978354978
20,0.722077922078,0.639826839827,0.850216450216
21,0.72987012987,0.639393939394,0.856277056277
22,0.733766233766,0.64025974026,0.855411255411
23,0.739826839827,0.642424242424,0.860173160173
24,0.743722943723,0.64329004329,0.858008658009
25,0.750216450216,0.643722943723,0.861471861472
26,0.753246753247,0.644588744589,0.861471861472
27,0.756277056277,0.645021645022,0.861038961039
28,0.758441558442,0.645454545455,0.861471861472
29,0.761038961039,0.646753246753,0.862337662338
30,0.765800865801,0.647619047619,0.863203463203
31,0.7670995671,0.649783549784,0.864502164502
32,0.7670995671,0.651948051948,0.865800865801
33,0.767965367965,0.652813852814,0.866666666667
34,0.768831168831,0.654112554113,0.867965367965
35,0.770562770563,0.655844155844,0.868831168831
36,0.771861471861,0.656277056277,0.868831168831
37,0.77316017316,0.65670995671,0.868831168831
38,0.774891774892,0.657142857143,0.869264069264
39,0.777489177489,0.658008658009,0.87012987013
40,0.777056277056,0.658874458874,0.870995670996
41,0.779653679654,0.660173160173,0.871428571429
42,0.780952380952,0.660173160173,0.872294372294
43,0.781385281385,0.660606060606,0.872294372294
44,0.784415584416,0.663203463203,0.872727272727
45,0.78658008658,0.664502164502,0.874025974026
46,0.787012987013,0.666233766234,0.874891774892
47,0.787012987013,0.668398268398,0.875757575758
48,0.787445887446,0.670562770563,0.87619047619
49,0.78658008658,0.671861471861,0.875757575758
50,0.787012987013,0.672294372294,0.875757575758


==> My3rdPaper 20220819/PythonExperiment_SFHNewtonvs.Adagradvs.EnAdagrad_PREC_training_shuttle.scale.csv <==
Iterations,SFHNewton,Adagrad,AdagradQG
0,0.784091954023,0.784091954023,0.784091954023
1,0.784091954023,0.784091954023,0.784091954023
2,0.784091954023,0.784091954023,0.784091954023
3,0.784091954023,0.784091954023,0.784091954023
4,0.784091954023,0.784091954023,0.799954022989
5,0.784091954023,0.784091954023,0.784091954023
6,0.784091954023,0.784091954023,0.800988505747
7,0.784091954023,0.784091954023,0.784091954023
8,0.784091954023,0.784091954023,0.799954022989
9,0.784091954023,0.784091954023,0.784298850575
10,0.784091954023,0.784091954023,0.839770114943
11,0.784091954023,0.784091954023,0.784275862069
12,0.784091954023,0.784091954023,0.825333333333
13,0.784091954023,0.784091954023,0.794873563218
14,0.784091954023,0.784091954023,0.839747126437
15,0.784091954023,0.784091954023,0.799954022989
16,0.784091954023,0.784091954023,0.839333333333
17,0.784091954023,0.784091954023,0.8
18,0.784091954023,0.784091954023,0.839172413793
19,0.784091954023,0.784091954023,0.808712643678
20,0.784091954023,0.784091954023,0.839034482759
21,0.784091954023,0.784091954023,0.831747126437
22,0.784091954023,0.784091954023,0.839402298851
23,0.784091954023,0.784091954023,0.836850574713
24,0.784091954023,0.784091954023,0.839471264368
25,0.784091954023,0.784091954023,0.839471264368
26,0.784091954023,0.784091954023,0.839632183908
27,0.784091954023,0.784091954023,0.839770114943
28,0.784091954023,0.784091954023,0.839632183908
29,0.784091954023,0.784091954023,0.839908045977
30,0.784091954023,0.784091954023,0.839770114943
31,0.784091954023,0.784091954023,0.840482758621
32,0.784091954023,0.784091954023,0.839770114943
33,0.784091954023,0.784091954023,0.840505747126
34,0.784091954023,0.784091954023,0.839908045977
35,0.784091954023,0.784091954023,0.840505747126
36,0.784091954023,0.784091954023,0.839977011494
37,0.784091954023,0.784091954023,0.840505747126
38,0.784091954023,0.784091954023,0.840459770115
39,0.784091954023,0.784091954023,0.840528735632
40,0.784091954023,0.784091954023,0.840505747126
41,0.784091954023,0.784091954023,0.840528735632
42,0.784091954023,0.784091954023,0.840528735632
43,0.784091954023,0.784091954023,0.840551724138
44,0.784091954023,0.784091954023,0.840551724138
45,0.784091954023,0.784091954023,0.840551724138
46,0.784091954023,0.784091954023,0.840551724138
47,0.784091954023,0.784091954023,0.840551724138
48,0.784091954023,0.784091954023,0.840551724138
49,0.784091954023,0.784091954023,0.840551724138
50,0.784091954023,0.784091954023,0.840551724138


==> My3rdPaper 20220819/PythonExperiment_SFHNewtonvs.Adagradvs.EnAdagrad_PREC_training_shuttle.scale.t.csv <==
Iterations,SFHNewton,Adagrad,AdagradQG
0,0.791586206897,0.791586206897,0.791586206897
1,0.791586206897,0.791586206897,0.791586206897
2,0.791586206897,0.791586206897,0.791586206897
3,0.791586206897,0.791586206897,0.148689655172
4,0.791586206897,0.791586206897,0.791586206897
5,0.791586206897,0.791586206897,0.847310344828
6,0.791586206897,0.791586206897,0.791586206897
7,0.791586206897,0.791586206897,0.806620689655
8,0.791586206897,0.791586206897,0.791586206897
9,0.791586206897,0.791586206897,0.806620689655
10,0.791586206897,0.791586206897,0.806620689655
11,0.791586206897,0.791586206897,0.806620689655
12,0.791586206897,0.791586206897,0.806620689655
13,0.791586206897,0.791586206897,0.806620689655
14,0.791586206897,0.791586206897,0.807172413793
15,0.791586206897,0.791586206897,0.812620689655
16,0.791586206897,0.791586206897,0.816344827586
17,0.791586206897,0.791586206897,0.822068965517
18,0.791586206897,0.791586206897,0.828068965517
19,0.791586206897,0.791586206897,0.834827586207
20,0.791586206897,0.791586206897,0.841310344828
21,0.791586206897,0.791586206897,0.842827586207
22,0.791586206897,0.791586206897,0.843793103448
23,0.791586206897,0.791586206897,0.845724137931
24,0.791586206897,0.791586206897,0.845862068966
25,0.791586206897,0.791586206897,0.846275862069
26,0.791586206897,0.791586206897,0.846482758621
27,0.791586206897,0.791586206897,0.846965517241
28,0.791586206897,0.791586206897,0.846965517241
29,0.791586206897,0.791586206897,0.848137931034
30,0.791586206897,0.791586206897,0.848413793103
31,0.791586206897,0.791586206897,0.85
32,0.791586206897,0.791586206897,0.850551724138
33,0.791586206897,0.791586206897,0.851172413793
34,0.791586206897,0.791586206897,0.852068965517
35,0.791586206897,0.791586206897,0.853655172414
36,0.791586206897,0.791586206897,0.854827586207
37,0.791586206897,0.791586206897,0.855448275862
38,0.791586206897,0.791586206897,0.857517241379
39,0.791586206897,0.791586206897,0.858275862069
40,0.791586206897,0.791586206897,0.859379310345
41,0.791586206897,0.791586206897,0.860965517241
42,0.791586206897,0.791586206897,0.860965517241
43,0.791586206897,0.791586206897,0.863034482759
44,0.791586206897,0.791586206897,0.86475862069
45,0.791586206897,0.791586206897,0.865103448276
46,0.791586206897,0.791586206897,0.866137931034
47,0.791586206897,0.791586206897,0.86724137931
48,0.791586206897,0.791586206897,0.867655172414
49,0.791586206897,0.791586206897,0.868689655172
50,0.791586206897,0.791586206897,0.87


==> My3rdPaper 20220819/PythonExperiment_SFHNewtonvs.Adagradvs.EnAdagrad_PREC_training_vehicle.scale.csv <==
Iterations,SFHNewton,Adagrad,AdagradQG
0,0.250591016548,0.250591016548,0.250591016548
1,0.256501182033,0.256501182033,0.256501182033
2,0.268321513002,0.255319148936,0.25768321513
3,0.321513002364,0.268321513002,0.371158392435
4,0.369976359338,0.312056737589,0.291962174941
5,0.410165484634,0.332151300236,0.504728132388
6,0.437352245863,0.359338061466,0.445626477541
7,0.455082742317,0.371158392435,0.379432624113
8,0.462174940898,0.385342789598,0.445626477541
9,0.479905437352,0.39598108747,0.436170212766
10,0.485815602837,0.405437352246,0.491725768322
11,0.489361702128,0.416075650118,0.523640661939
12,0.485815602837,0.419621749409,0.491725768322
13,0.489361702128,0.429078014184,0.501182033097
14,0.494089834515,0.434988179669,0.553191489362
15,0.505910165485,0.443262411348,0.536643026005
16,0.508274231678,0.445626477541,0.529550827423
17,0.513002364066,0.452718676123,0.553191489362
18,0.522458628842,0.460992907801,0.547281323877
19,0.526004728132,0.464539007092,0.559101654846
20,0.529550827423,0.465721040189,0.552009456265
21,0.535460992908,0.470449172577,0.562647754137
22,0.542553191489,0.468085106383,0.563829787234
23,0.543735224586,0.473995271868,0.567375886525
24,0.548463356974,0.475177304965,0.5768321513
25,0.548463356974,0.479905437352,0.573286052009
26,0.553191489362,0.483451536643,0.585106382979
27,0.553191489362,0.483451536643,0.580378250591
28,0.555555555556,0.483451536643,0.58865248227
29,0.555555555556,0.485815602837,0.58865248227
30,0.555555555556,0.489361702128,0.59219858156
31,0.555555555556,0.488179669031,0.591016548463
32,0.56146572104,0.486997635934,0.602836879433
33,0.563829787234,0.486997635934,0.599290780142
34,0.565011820331,0.488179669031,0.606382978723
35,0.565011820331,0.489361702128,0.602836879433
36,0.563829787234,0.490543735225,0.608747044917
37,0.566193853428,0.492907801418,0.606382978723
38,0.568557919622,0.494089834515,0.614657210402
39,0.568557919622,0.496453900709,0.613475177305
40,0.567375886525,0.497635933806,0.61938534279
41,0.569739952719,0.498817966903,0.612293144208
42,0.570921985816,0.5,0.620567375887
43,0.572104018913,0.502364066194,0.617021276596
44,0.575650118203,0.502364066194,0.620567375887
45,0.5768321513,0.501182033097,0.621749408983
46,0.579196217494,0.501182033097,0.625295508274
47,0.579196217494,0.501182033097,0.631205673759
48,0.580378250591,0.501182033097,0.632387706856
49,0.580378250591,0.498817966903,0.637115839243
50,0.581560283688,0.502364066194,0.63475177305


==> My3rdPaper 20220819/PythonExperiment_SFHNvs.NAGvs.NAGQG_LOSS_training_segment.scale.csv <==
Iterations,SFHN,NAG,NAGQG
0,0.277987164150759,0.277987164150759,0.277987164150759
1,0.26563379634246437,0.2778686032848558,0.27785715929838406
2,0.25517130435313196,0.27248662242761024,0.266435105654413
3,0.2462638375592526,0.26782828163923206,0.25289209260375434
4,0.23857590090416822,0.2636833522985831,0.23943578973401775
5,0.2318312213283378,0.2598664356577012,0.22674833798541186
6,0.22582542147756343,0.2562970767963303,0.21490146321906187
7,0.22041192818417926,0.25293225810067227,0.20379277004905252
8,0.21548437523147193,0.24974489595646246,0.19340662484436805
9,0.21096348678328466,0.24671565109796417,0.1837756136046919
10,0.2067885313239654,0.24382940709794865,0.17490148866341965
11,0.2029118560044024,0.24107361783307282,0.16673964865254315
12,0.19929531011901133,0.2384374767233115,0.1592241398108321
13,0.19590782661274947,0.23591147151050626,0.15229425077790354
14,0.19272373515444643,0.23348712781535327,0.14590269668593764
15,0.18972155395894383,0.2311568476703345,0.14000960064384124
16,0.18688310499805758,0.2289137968014925,0.1345756108505291
17,0.18419285354629666,0.22675181760023064,0.12956054822194543
18,0.1816374068634451,0.22466535637882168,0.12492554533182595
19,0.1792051279517647,0.22264939942909823,0.12063496345268827
20,0.17688583394260318,0.22069941538058627,0.1166567900038218
21,0.17467055767085077,0.21881130278898875,0.11296217227490979
22,0.17255135708006275,0.21698134251910678,0.10952498383400659
23,0.17052116129086553,0.21520615471620222,0.10632172715495801
24,0.1685736450990794,0.21348266020086873,0.10333156645302562
25,0.16670312575560922,0.21180804608782913,0.1005361841013871
26,0.1649044773834227,0.2101797353756063,0.09791937139541064
27,0.16317305948433147,0.2085953602076427,0.09546652731850638
28,0.16150465679888273,0.2070527384756151,0.09316430842125581
29,0.15989542838800658,0.20554985342355964,0.09100052208803008
30,0.1583418642617492,0.20408483591446688,0.08896415696987535
31,0.1568407482282784,0.20265594903546946,0.08704537617431103
32,0.1553891259036852,0.20126157473987877,0.08523538568559397
33,0.1539842770303126,0.1999002022509137,0.08352622243662297
34,0.1526236914132275,0.19857041798050226,0.08191056659717362
35,0.15130504791188476,0.1972708967451958,0.08038164310605236
36,0.1500261960250677,0.19600039408878583,0.07893319712898413
37,0.14878513968784368,0.19475773954687975,0.07755948292927342
38,0.14758002296406814,0.19354183071205322,0.07625522300069096
39,0.14640911737035636,0.19235162797908367,0.0750155424614246
40,0.14527081061003522,0.1911861498681725,0.07383591289282082
41,0.14416359653041816,0.19004446884009418,0.07271212922958947
42,0.14308606614538022,0.18892570753103533,0.07164031188471606
43,0.14203689958886928,0.18782903534671155,0.07061690650514131
44,0.14101485888463558,0.18675366536539054,0.06963866061731605
45,0.14001878143384838,0.18569885150791657,0.0687025792333804
46,0.13904757413600058,0.18466388593993524,0.06780587885098437
47,0.138100208070057,0.18364809667743606,0.06694595871552539
48,0.1371757136725639,0.1826508453716424,0.06612039375095476
49,0.13627317635771807,0.18167152525333224,0.06532693880327138
50,0.13539173253144293,0.1807095592199994,0.06456352953832983


==> My3rdPaper 20220819/PythonExperiment_SFHNvs.NAGvs.NAGQG_LOSS_training_shuttle.scale.csv <==
Iterations,SFHN,NAG,NAGQG
0,0.277987164150759,0.277987164150759,0.277987164150759
1,0.16415492290935427,0.27565153157026323,0.2765676709689953
2,0.12981404695536566,0.2501903341520851,0.204074475565346
3,0.12011939422330493,0.17532291220615687,0.128983624723073
4,0.11520195707715875,0.13917011675496024,0.11567524898313904
5,0.11175968866489885,0.12411503505065095,0.11116925380621902
6,0.10904870074555052,0.11795160814239417,0.10501783728687825
7,0.10681609168003946,0.11505227581454207,0.09977509541098266
8,0.10493312655767997,0.11324678012822029,0.09747403702081751
9,0.10331492301744931,0.11175456408014135,0.09595333344301425
10,0.10189992976538641,0.11032314665778575,0.09294253451636944
11,0.10064265468214503,0.1089001584591841,0.09002213210277157
12,0.09950946138652206,0.10750566208464608,0.08816048346195517
13,0.09847544379568389,0.10617995686610401,0.08638365839346626
14,0.09752204433252454,0.10496143050612552,0.08428058127130354
15,0.09663529366974856,0.1038773374517845,0.08233879855411876
16,0.0958045426833904,0.10294075264219105,0.08081362964844818
17,0.09502155998437442,0.1021508663885804,0.07932309121416176
18,0.09427989088188983,0.10149525404708479,0.07762389030418439
19,0.09357440020794604,0.10095326430337025,0.07597780600260878
20,0.09290094395317183,0.10049983557151052,0.07455247959094657
21,0.09225613141650128,0.10010914189350792,0.07319432000866939
22,0.09163715135391241,0.09975759639540056,0.07179604238409874
23,0.09104164371882476,0.09942591975926088,0.07045299628564064
24,0.09046760413645788,0.09910018338972772,0.06925181938865087
25,0.08991331206422253,0.09877191796929213,0.06811790622440228
26,0.08937727622261325,0.09843750366484519,0.06695896384492245
27,0.08885819271429884,0.09809711483195625,0.06581809643429913
28,0.08835491253608091,0.09775348610601507,0.06477108373365786
29,0.08786641609879174,0.0974107172323247,0.06379689990569913
30,0.0873917930187041,0.09707326350627,0.0628349799356366
31,0.08693022590882203,0.0967451868538351,0.06188330893872082
32,0.08648097723336755,0.09642968250651546,0.060982952042971564
33,0.08604337853131003,0.0961288540851794,0.06014215246981393
34,0.08561682149116746,0.09584368626314956,0.05932391931733083
35,0.08520075048811289,0.09557415604260633,0.05850708703360873
36,0.08479465628886872,0.09531942651244625,0.05771493866080687
37,0.0843980706994335,0.09507807616267294,0.05697019716544436
38,0.08401056198217019,0.09484832862419053,0.05625980938183847
39,0.08363173090710505,0.09462825944068341,0.05556040644312783
40,0.08326120733099422,0.0944159666256159,0.054872708231493275
41,0.08289864721938937,0.09420969965617731,0.05421343217412306
42,0.08254373004343653,0.09400794714642062,0.05358479869507385
43,0.0821961564958341,0.09380948700082019,0.0529705614537927
44,0.08185564648023934,0.09361340479718723,0.052361896437805776
45,0.0815219373361656,0.09341908692170146,0.051769349080595196
46,0.08119478226757752,0.0932261949645291,0.05120337119180188
47,0.0808739489483519,0.09303462738843211,0.05065786741051523
48,0.0805592182818063,0.09284447372908342,0.05012090900795585
49,0.08025038329481606,0.09265596572689248,0.049591929603554546
50,0.07994724814979393,0.09246942892206693,0.04907959209491195


==> My3rdPaper 20220819/PythonExperiment_SFHNvs.NAGvs.NAGQG_LOSS_training_shuttle.scale.t.csv <==
Iterations,SFHN,NAG,NAGQG
0,0.2779871641507591,0.2779871641507591,0.2779871641507591
1,0.16201121334142277,0.27545442685040955,0.27653950682589534
2,0.12728433269623665,0.25445139417430807,0.20286749099018275
3,0.1175156286150978,0.1719589829484407,0.12640771626798417
4,0.11255327000306904,0.13434853434205415,0.11292383055167578
5,0.10905682687738427,0.12003470218477127,0.10843331010002696
6,0.10627146656425257,0.11461860483348454,0.10225205414779263
7,0.10394634197647486,0.11210822868510815,0.09663792785625583
8,0.10195881975018709,0.1104297657524145,0.09377592288957959
9,0.10022979779704058,0.10891937180419878,0.09203536745767787
10,0.09870183727659847,0.10740226289430449,0.08893138963827037
11,0.09733196945942356,0.10587262337449208,0.08559355865861791
12,0.0960879732756164,0.10437706553311228,0.08330261412283764
13,0.09494568902160225,0.10296956875738213,0.08130977304433891
14,0.09388693020355066,0.10169350859622124,0.07903093756556295
15,0.09289789501847122,0.10057506813465023,0.07680252421361106
16,0.09196799285049827,0.09962216491801551,0.074984310528618
17,0.09108899271416936,0.09882649032140974,0.07335386335192674
18,0.09025440951937891,0.09816741129283119,0.07158353807190773
19,0.08945906152215498,0.09761680164301152,0.06978794118874165
20,0.08869874973561932,0.09714395752213557,0.06819754476413258
21,0.08797002412604334,0.09671986606297137,0.06676678781585618
22,0.08727001178376574,0.09632031199612336,0.06535063197869308
23,0.08659628960816898,0.0959275946707288,0.06395125880038173
24,0.08594678917886434,0.09553091383090047,0.06266248498714153
25,0.08531972505994388,0.09512569827949426,0.06149360506825399
26,0.08471354028163237,0.09471226179976797,0.06035774714814631
27,0.08412686449895326,0.0942941775321625,0.05921585461126402
28,0.08355848156927574,0.09387669361238195,0.05812319008516419
29,0.0830073041759754,0.09346540697005419,0.05712115481447007
30,0.0824723537606406,0.09306530248533584,0.05617732643574679
31,0.08195274448471397,0.09268017381320212,0.05524688451037809
32,0.08144767027411307,0.09231238036951675,0.05433295317339409
33,0.08095639424287222,0.09196286261483375,0.05346658418590163
34,0.08047823996935764,0.09163132928564562,0.0526529461100761
35,0.08001258422903124,0.09131653772342255,0.05186341052816551
36,0.07955885088391479,0.09101660436562026,0.05107911400603259
37,0.07911650570008083,0.09072930091197104,0.05031535670495368
38,0.0786850519173807,0.0904523088713038,0.04959241038952046
39,0.07826402643508289,0.09018341919246668,0.048904564972645934
40,0.07785299650669576,0.0899206739076851,0.048231750557199374
41,0.07745155685958387,0.0896624534162533,0.04756795029711821
42,0.07705932717195607,0.08940751685775913,0.04692466110124629
43,0.07667594985280103,0.08915500472011703,0.04630996524157969
44,0.07630108808038755,0.08890441309086686,0.045715662819077456
45,0.07593442406278278,0.08865554834837283,0.0451295699702567
46,0.07557565749001957,0.0884084700112156,0.04455259646259216
47,0.07522450415246774,0.08816342819431743,0.04399507891768395
48,0.07488069470392962,0.08792080082933205,0.043460281566304965
49,0.07454397355121015,0.08768103458947114,0.042940309623319205
50,0.07421409785456587,0.0874445923606773,0.04242773796021725


==> My3rdPaper 20220819/PythonExperiment_SFHNvs.NAGvs.NAGQG_LOSS_training_vehicle.scale.csv <==
Iterations,SFHN,NAG,NAGQG
0,0.34657359027997264,0.34657359027997264,0.34657359027997264
1,0.3425947738915138,0.34650839510693127,0.3465287414507893
2,0.33971010898236503,0.3445052427697004,0.34315548030527826
3,0.33719829980104826,0.34215718178341864,0.33906947457119235
4,0.33487503696120074,0.3404046969197755,0.33519356510968534
5,0.3326854070092314,0.33893335497811516,0.3311627862577993
6,0.3306086453987203,0.3376099572351967,0.3268881204354276
7,0.32863373994312245,0.33637212760991686,0.3224868586123857
8,0.32675279347243824,0.33518966681930706,0.3180992535572414
9,0.3249591346429448,0.3340480326976715,0.31380187885579786
10,0.3232467570013958,0.3329404242347478,0.30962645759647867
11,0.32161014025944373,0.3318637668534351,0.30559803166742666
12,0.3200441825436916,0.3308166447039825,0.3017421170279724
13,0.3185441644224619,0.3297982573980196,0.29807387605570795
14,0.31710572174081453,0.3288079265146375,0.2945940402422527
15,0.31572482094634846,0.3278448944924698,0.29129364128380303
16,0.31439773544396427,0.32690827273532197,0.28815909096834563
17,0.3131210228391879,0.32599705911182525,0.28517503280973955
18,0.31189150321438797,0.3251101812919901,0.28232614245805904
19,0.31070623858535273,0.3242465433727547,0.2795977669087788
20,0.30956251362951637,0.32340506534224056,0.2769756229813721
21,0.3084578177218586,0.32258471171489533,0.2744460534646239
22,0.30738982827263067,0.3217845092638106,0.2719971121182268
23,0.30635639533225384,0.32100355547568643,0.2696190358465623
24,0.3053555274100634,0.3202410199570513,0.26730346729460047
25,0.3043853784422327,0.3194961410224971,0.2650425827038442
26,0.303444235838048,0.3187682194008801,0.2628292185062699
27,0.3025305095311643,0.318056610585862,0.2606575633887999
28,0.30164272196242436,0.31736071693712514,0.2585233378625164
29,0.3007794989224942,0.31667998026283944,0.2564232593504607
30,0.29993956118535486,0.31601387530642416,0.2543544954145773
31,0.2991217168672119,0.3153619043267272,0.25231461559806867
32,0.2983248544493074,0.3147235927954522,0.2503018210362261
33,0.2975479364072518,0.31409848612884683,0.2483149963147144
34,0.2967899933936667,0.31348614731036545,0.24635350060278208
35,0.2960501189250357,0.312886155235457,0.2444169498552525
36,0.2953274645276359,0.31229810360825794,0.24250515266604217
37,0.29462123530119855,0.31172160023405154,0.24061811270896294
38,0.29393068586251525,0.3111562665740202,0.23875597984039004
39,0.2932551166345351,0.3106017374549782,0.23691897659986919
40,0.292593870449586,0.31005766085292646,0.2351073686402114
41,0.29194632943820964,0.30952369769316923,0.23332145050603725
42,0.2913119121777164,0.30899952163015093,0.2315614841172822
43,0.2906900710769698,0.30848481878660233,0.22982761932697174
44,0.2900802899760973,0.3079792874440431,0.22811988104775857
45,0.2894820819418213,0.3074826376855127,0.22643822833874683
46,0.28889498724091633,0.3069945909970991,0.22478259739017242
47,0.28831857147594264,0.30651487983801623,0.22315286781794008
48,0.2877524238688972,0.30604324719021364,0.22154879422635104
49,0.28719615567977436,0.3055794460983621,0.2199699850645107
50,0.28664939874824463,0.30512323920999107,0.218415951312997


==> My3rdPaper 20220819/PythonExperiment_SFHNvs.NAGvs.NAGQG_PREC_training_segment.scale.csv <==
Iterations,SFHN,NAG,NAGQG
0,0.142857142857,0.142857142857,0.142857142857
1,0.306493506494,0.285714285714,0.306493506494
2,0.327705627706,0.42380952381,0.367532467532
3,0.360173160173,0.352380952381,0.352813852814
4,0.416883116883,0.34632034632,0.382251082251
5,0.457142857143,0.352813852814,0.444155844156
6,0.481818181818,0.362770562771,0.487878787879
7,0.515584415584,0.380952380952,0.55670995671
8,0.544588744589,0.399567099567,0.636796536797
9,0.571861471861,0.420346320346,0.691774891775
10,0.606926406926,0.433766233766,0.714285714286
11,0.633766233766,0.453246753247,0.734632034632
12,0.654545454545,0.469264069264,0.757575757576
13,0.674458874459,0.487445887446,0.768398268398
14,0.692640692641,0.508658008658,0.777489177489
15,0.698701298701,0.525541125541,0.781385281385
16,0.703463203463,0.54329004329,0.784848484848
17,0.710822510823,0.561038961039,0.790476190476
18,0.715151515152,0.569264069264,0.795670995671
19,0.718181818182,0.582683982684,0.799134199134
20,0.722077922078,0.592207792208,0.799567099567
21,0.72987012987,0.604329004329,0.803463203463
22,0.733766233766,0.613852813853,0.809090909091
23,0.739826839827,0.627272727273,0.812121212121
24,0.743722943723,0.64025974026,0.815151515152
25,0.750216450216,0.649783549784,0.817316017316
26,0.753246753247,0.65974025974,0.822077922078
27,0.756277056277,0.6670995671,0.822510822511
28,0.758441558442,0.677489177489,0.824675324675
29,0.761038961039,0.685714285714,0.828138528139
30,0.765800865801,0.690043290043,0.830735930736
31,0.7670995671,0.695670995671,0.834199134199
32,0.7670995671,0.700865800866,0.838528138528
33,0.767965367965,0.702164502165,0.841558441558
34,0.768831168831,0.703896103896,0.844588744589
35,0.770562770563,0.707359307359,0.848051948052
36,0.771861471861,0.710822510823,0.849350649351
37,0.77316017316,0.714718614719,0.850649350649
38,0.774891774892,0.719047619048,0.851515151515
39,0.777489177489,0.722077922078,0.852380952381
40,0.777056277056,0.725541125541,0.854545454545
41,0.779653679654,0.728571428571,0.855844155844
42,0.780952380952,0.732034632035,0.857142857143
43,0.781385281385,0.7329004329,0.858008658009
44,0.784415584416,0.737229437229,0.858441558442
45,0.78658008658,0.739826839827,0.858874458874
46,0.787012987013,0.741558441558,0.860606060606
47,0.787012987013,0.74329004329,0.861038961039
48,0.787445887446,0.744588744589,0.862337662338
49,0.78658008658,0.744588744589,0.862337662338
50,0.787012987013,0.746753246753,0.863636363636


==> My3rdPaper 20220819/PythonExperiment_SFHNvs.NAGvs.NAGQG_PREC_training_shuttle.scale.csv <==
Iterations,SFHN,NAG,NAGQG
0,0.784091954023,0.784091954023,0.784091954023
1,0.784091954023,0.784091954023,0.784091954023
2,0.784091954023,0.784091954023,0.784091954023
3,0.784091954023,0.784091954023,0.784091954023
4,0.784091954023,0.784091954023,0.784091954023
5,0.784091954023,0.784091954023,0.784091954023
6,0.784091954023,0.784091954023,0.784091954023
7,0.784091954023,0.784091954023,0.784091954023
8,0.784091954023,0.784091954023,0.784091954023
9,0.784091954023,0.784091954023,0.784091954023
10,0.784091954023,0.784091954023,0.784091954023
11,0.784091954023,0.784091954023,0.784091954023
12,0.784091954023,0.784091954023,0.784091954023
13,0.784091954023,0.784091954023,0.784091954023
14,0.784091954023,0.784091954023,0.784091954023
15,0.784091954023,0.784091954023,0.784091954023
16,0.784091954023,0.784091954023,0.784091954023
17,0.784091954023,0.784091954023,0.784091954023
18,0.784091954023,0.784091954023,0.784091954023
19,0.784091954023,0.784091954023,0.784137931034
20,0.784091954023,0.784091954023,0.784252873563
21,0.784091954023,0.784091954023,0.784275862069
22,0.784091954023,0.784091954023,0.784298850575
23,0.784091954023,0.784091954023,0.784298850575
24,0.784091954023,0.784091954023,0.78432183908
25,0.784091954023,0.784091954023,0.78432183908
26,0.784091954023,0.784091954023,0.786045977011
27,0.784091954023,0.784091954023,0.799862068966
28,0.784091954023,0.784091954023,0.799954022989
29,0.784091954023,0.784091954023,0.799954022989
30,0.784091954023,0.784091954023,0.799977011494
31,0.784091954023,0.784091954023,0.800114942529
32,0.784091954023,0.784091954023,0.800735632184
33,0.784091954023,0.784091954023,0.80508045977
34,0.784091954023,0.784091954023,0.807172413793
35,0.784091954023,0.784091954023,0.809770114943
36,0.784091954023,0.784091954023,0.812482758621
37,0.784091954023,0.784091954023,0.817126436782
38,0.784091954023,0.784091954023,0.822091954023
39,0.784091954023,0.784091954023,0.824091954023
40,0.784091954023,0.784091954023,0.824436781609
41,0.784091954023,0.784091954023,0.824505747126
42,0.784091954023,0.784091954023,0.824712643678
43,0.784091954023,0.784091954023,0.828712643678
44,0.784091954023,0.784091954023,0.833402298851
45,0.784091954023,0.784091954023,0.835494252874
46,0.784091954023,0.784091954023,0.836735632184
47,0.784091954023,0.784091954023,0.837172413793
48,0.784091954023,0.784091954023,0.838666666667
49,0.784091954023,0.784091954023,0.838413793103
50,0.784091954023,0.784091954023,0.840551724138


==> My3rdPaper 20220819/PythonExperiment_SFHNvs.NAGvs.NAGQG_PREC_training_shuttle.scale.t.csv <==
Iterations,SFHN,NAG,NAGQG
0,0.791586206897,0.791586206897,0.791586206897
1,0.791586206897,0.791586206897,0.791586206897
2,0.791586206897,0.791586206897,0.791586206897
3,0.791586206897,0.791586206897,0.791586206897
4,0.791586206897,0.791586206897,0.791586206897
5,0.791586206897,0.791586206897,0.791586206897
6,0.791586206897,0.791586206897,0.791586206897
7,0.791586206897,0.791586206897,0.791586206897
8,0.791586206897,0.791586206897,0.791586206897
9,0.791586206897,0.791586206897,0.791586206897
10,0.791586206897,0.791586206897,0.791586206897
11,0.791586206897,0.791586206897,0.791586206897
12,0.791586206897,0.791586206897,0.791586206897
13,0.791586206897,0.791586206897,0.791586206897
14,0.791586206897,0.791586206897,0.791586206897
15,0.791586206897,0.791586206897,0.791586206897
16,0.791586206897,0.791586206897,0.791586206897
17,0.791586206897,0.791586206897,0.791586206897
18,0.791586206897,0.791586206897,0.791862068966
19,0.791586206897,0.791586206897,0.791862068966
20,0.791586206897,0.791586206897,0.792
21,0.791586206897,0.791586206897,0.796965517241
22,0.791586206897,0.791586206897,0.800965517241
23,0.791586206897,0.791586206897,0.800965517241
24,0.791586206897,0.791586206897,0.801793103448
25,0.791586206897,0.791586206897,0.806551724138
26,0.791586206897,0.791586206897,0.806620689655
27,0.791586206897,0.791586206897,0.806620689655
28,0.791586206897,0.791586206897,0.806620689655
29,0.791586206897,0.791586206897,0.808
30,0.791586206897,0.791586206897,0.821655172414
31,0.791586206897,0.791586206897,0.830413793103
32,0.791586206897,0.791586206897,0.839931034483
33,0.791586206897,0.791586206897,0.849586206897
34,0.791586206897,0.791586206897,0.858137931034
35,0.791586206897,0.791586206897,0.863793103448
36,0.791586206897,0.791586206897,0.869310344828
37,0.791586206897,0.791586206897,0.871310344828
38,0.791586206897,0.791586206897,0.873448275862
39,0.791586206897,0.791586206897,0.876689655172
40,0.791586206897,0.791586206897,0.88075862069
41,0.791586206897,0.791586206897,0.884
42,0.791586206897,0.791586206897,0.887517241379
43,0.791586206897,0.791586206897,0.890344827586
44,0.791586206897,0.791586206897,0.894344827586
45,0.791586206897,0.791586206897,0.897448275862
46,0.791586206897,0.791586206897,0.898965517241
47,0.791586206897,0.791586206897,0.901586206897
48,0.791586206897,0.791586206897,0.902275862069
49,0.791586206897,0.791586206897,0.903448275862
50,0.791586206897,0.791586206897,0.905931034483


==> My3rdPaper 20220819/PythonExperiment_SFHNvs.NAGvs.NAGQG_PREC_training_vehicle.scale.csv <==
Iterations,SFHN,NAG,NAGQG
0,0.250591016548,0.250591016548,0.250591016548
1,0.256501182033,0.256501182033,0.256501182033
2,0.268321513002,0.486997635934,0.356973995272
3,0.321513002364,0.323877068558,0.296690307329
4,0.369976359338,0.286052009456,0.333333333333
5,0.410165484634,0.291962174941,0.405437352246
6,0.437352245863,0.316784869976,0.451536643026
7,0.455082742317,0.33451536643,0.489361702128
8,0.462174940898,0.354609929078,0.494089834515
9,0.479905437352,0.381796690307,0.518912529551
10,0.485815602837,0.410165484634,0.53073286052
11,0.489361702128,0.424349881797,0.536643026005
12,0.485815602837,0.434988179669,0.547281323877
13,0.489361702128,0.452718676123,0.550827423168
14,0.494089834515,0.466903073286,0.554373522459
15,0.505910165485,0.462174940898,0.565011820331
16,0.508274231678,0.465721040189,0.566193853428
17,0.513002364066,0.475177304965,0.566193853428
18,0.522458628842,0.485815602837,0.569739952719
19,0.526004728132,0.492907801418,0.574468085106
20,0.529550827423,0.495271867612,0.579196217494
21,0.535460992908,0.492907801418,0.586288416076
22,0.542553191489,0.495271867612,0.593380614657
23,0.543735224586,0.502364066194,0.594562647754
24,0.548463356974,0.503546099291,0.596926713948
25,0.548463356974,0.505910165485,0.598108747045
26,0.553191489362,0.505910165485,0.594562647754
27,0.553191489362,0.505910165485,0.596926713948
28,0.555555555556,0.504728132388,0.602836879433
29,0.555555555556,0.505910165485,0.60756501182
30,0.555555555556,0.501182033097,0.617021276596
31,0.555555555556,0.5,0.627659574468
32,0.56146572104,0.501182033097,0.633569739953
33,0.563829787234,0.501182033097,0.63475177305
34,0.565011820331,0.501182033097,0.637115839243
35,0.565011820331,0.502364066194,0.63829787234
36,0.563829787234,0.504728132388,0.646572104019
37,0.566193853428,0.505910165485,0.647754137116
38,0.568557919622,0.505910165485,0.648936170213
39,0.568557919622,0.507092198582,0.65011820331
40,0.567375886525,0.508274231678,0.654846335697
41,0.569739952719,0.508274231678,0.6536643026
42,0.570921985816,0.508274231678,0.656028368794
43,0.572104018913,0.511820330969,0.659574468085
44,0.575650118203,0.517730496454,0.660756501182
45,0.5768321513,0.520094562648,0.666666666667
46,0.579196217494,0.520094562648,0.66548463357
47,0.579196217494,0.521276595745,0.667848699764
48,0.580378250591,0.521276595745,0.673758865248
49,0.580378250591,0.523640661939,0.677304964539
50,0.581560283688,0.524822695035,0.678486997636


==> PythonExperiment_SFHNewtonvs.Adagradvs.EnAdagrad_LOSS_training_segment.scale.csv <==
Iterations,SFHNewton,Adagrad,AdagradQG
0,0.277987164150759,0.277987164150759,0.277987164150759
1,0.265633796342464,0.275004604653244,0.183964194814814
2,0.255171304353132,0.272948622170013,0.401307621748618
3,0.246263837559253,0.271298378949872,0.591763333074726
4,0.238575900904168,0.269889808519139,0.153887274837091
5,0.231831221328338,0.268645845619465,0.124622380279696
6,0.225825421477563,0.267522825443606,0.123378461356011
7,0.220411928184179,0.266493578086618,0.11311501498568
8,0.215484375231472,0.265539750689868,0.105564915577914
9,0.210963486783285,0.26464826530393,0.102639967928678
10,0.206788531323965,0.263809411762574,0.097505555538134
11,0.202911856004402,0.263015747939801,0.094215712967805
12,0.199295310119011,0.262261421494097,0.091052029397307
13,0.19590782661275,0.2615417321976,0.088594016505956
14,0.192723735154446,0.260852837801614,0.086516292153283
15,0.189721553958944,0.260191549925164,0.084765304638464
16,0.186883104998058,0.259555188392409,0.083271743791933
17,0.184192853546297,0.258941474800032,0.08195360789203
18,0.181637406863445,0.258348453124999,0.080778392629153
19,0.179205127951765,0.257774429426751,0.079703517659047
20,0.176885833942603,0.257217925315101,0.078709624756971
21,0.174670557670851,0.256677641528541,0.07777860539929
22,0.172551357080063,0.256152429061583,0.076900500962124
23,0.170521161290866,0.255641266012903,0.076067598829226
24,0.168573645099079,0.255143238827113,0.075274868155448
25,0.166703125755609,0.254657526952096,0.074518387275908
26,0.164904477383423,0.254183390181029,0.073795139078877
27,0.163173059484332,0.253720158126101,0.073102568968394
28,0.161504656798883,0.253267221400612,0.07243849006965
29,0.159895428388007,0.252824024182026,0.071800953676811
30,0.158341864261749,0.252390057900174,0.071188216453156
31,0.156840748228278,0.251964855849009,0.070598695882006
32,0.155389125903685,0.251547988561651,0.070030953391308
33,0.153984277030313,0.25113905982036,0.069483673372638
34,0.152623691413227,0.250737703197871,0.068955650815143
35,0.151305047911885,0.250343579045919,0.0684457783354
36,0.150026196025068,0.249956371862194,0.067953036446174
37,0.148785139687844,0.249575787979094,0.067476484365498
38,0.147580022964068,0.249201553527501,0.06701525237955
39,0.146409117370356,0.248833412636599,0.066568534930952
40,0.145270810610035,0.248471125837199,0.066135584628821
41,0.144163596530418,0.2481144686412,0.065715706894147
42,0.14308606614538,0.247763230274086,0.065308255231536
43,0.142036899588869,0.247417212540873,0.064912627004643
44,0.141014858884636,0.247076228808813,0.064528259668907
45,0.140018781433848,0.246740103092592,0.06415462739442
46,0.139047574136001,0.246408669229762,0.06379123803505
47,0.138100208070057,0.246081770135854,0.063437630399963
48,0.137175713672564,0.245759257130027,0.063093371792771
49,0.136273176357718,0.245440989323345,0.062758055786969
50,0.135391732531443,0.245126833062757,0.062431300211122


==> PythonExperiment_SFHNewtonvs.Adagradvs.EnAdagrad_LOSS_training_shuttle.scale.csv <==
Iterations,SFHNewton,Adagrad,AdagradQG
0,0.277987164150759,0.277987164150759,0.277987164150759
1,0.164154922909354,0.26815434802793,0.18896092147416
2,0.129814046955366,0.261457757588994,0.251711749825467
3,0.120119394223305,0.25610935397031,0.127033232047817
4,0.115201957077159,0.251559963500755,0.101546882918867
5,0.111759688664899,0.247555497277537,0.131331318512999
6,0.109048700745551,0.243953881549439,0.085898130593854
7,0.106816091680039,0.240666056885062,0.090981189049368
8,0.10493312655768,0.237631778826619,0.08643420352319
9,0.103314923017449,0.234808017358538,0.096047008165427
10,0.101899929765386,0.232162755300468,0.082397374485422
11,0.100642654682145,0.22967139662603,0.087421780311308
12,0.099509461386522,0.227314554886287,0.079533324744883
13,0.098475443795684,0.225076623731513,0.083419887037205
14,0.097522044332525,0.222944815760229,0.075808693481328
15,0.096635293669749,0.22090849472365,0.07716138462469
16,0.09580454268339,0.218958698516809,0.073204863614296
17,0.095021559984375,0.217087790264462,0.073786665392349
18,0.09427989088189,0.215289197796967,0.070867062579097
19,0.093574400207946,0.213557215587447,0.070886982732683
20,0.092900943953172,0.211886851759594,0.06889174950612
21,0.092256131416501,0.210273708224664,0.068622979452677
22,0.091637151353912,0.208713885575175,0.067224268424287
23,0.091041643718825,0.207203906754681,0.066819506371565
24,0.090467604136458,0.205740655159446,0.065803108291508
25,0.089913312064223,0.204321323968229,0.065347695688142
26,0.089377276222613,0.20294337430477,0.064575852180799
27,0.088858192714299,0.201604500419242,0.064115710117501
28,0.088354912536081,0.200302600499481,0.063502019511162
29,0.087866416098792,0.199035752036643,0.063060052754016
30,0.087391793018704,0.197802190904662,0.062550925241502
31,0.086930225908822,0.196600293490425,0.062136808638311
32,0.086480977233368,0.195428561347164,0.061699087338019
33,0.08604337853131,0.194285607948173,0.061315238655898
34,0.085616821491168,0.193170147199264,0.060928288055595
35,0.085200750488113,0.192080983432233,0.060573474351168
36,0.084794656288869,0.191017002652005,0.060224235748328
37,0.084398070699434,0.189977164850286,0.059895657981605
38,0.08401056198217,0.188960497230733,0.059575614169031
39,0.083631730907105,0.187966088216614,0.059270031086456
40,0.083261207330994,0.186993082132984,0.058973384295176
41,0.082898647219389,0.186040674472601,0.058687663522104
42,0.082543730043437,0.185108107668919,0.05841027296581
43,0.082196156495834,0.184194667311125,0.05814162616417
44,0.081855646480239,0.183299678745827,0.057880406158567
45,0.081521937336166,0.182422504018042,0.057626462539157
46,0.081194782267578,0.181562539110824,0.057379044616447
47,0.080873948948352,0.180719211448547,0.057137845575456
48,0.080559218281806,0.179891977633572,0.056902381000795
49,0.080250383294816,0.179080321390088,0.056672337303451
50,0.079947248149794,0.178283751692301,0.056447369486974


==> PythonExperiment_SFHNewtonvs.Adagradvs.EnAdagrad_LOSS_training_shuttle.scale.t.csv <==
Iterations,SFHNewton,Adagrad,AdagradQG
0,0.277987164150759,0.277987164150759,0.277987164150759
1,0.162011213341423,0.268189190285201,0.143602110298506
2,0.127284332696237,0.261488020887127,0.151061319183817
3,0.117515628615098,0.256127023662305,0.280459542705958
4,0.112553270003069,0.251564621342477,0.172082992314892
5,0.109056826877384,0.247548083113328,0.124678535152073
6,0.106271466564253,0.24393527894049,0.098318812767252
7,0.103946341976475,0.24063690662715,0.071568046442182
8,0.101958819750187,0.237592518377787,0.070006398815077
9,0.100229797797041,0.234758940156711,0.068557824741804
10,0.098701837276599,0.232104056339422,0.067374247189989
11,0.097331969459424,0.229603203725865,0.06628514683527
12,0.096087973275616,0.227236949685547,0.065298551431608
13,0.094945689021602,0.224989655848336,0.064388974697111
14,0.093886930203551,0.222848512474466,0.063546332491437
15,0.092897895018471,0.220802867700141,0.062760928287494
16,0.091967992850498,0.218843748544979,0.062025580190728
17,0.091088992714169,0.21696351064532,0.061334630531941
18,0.090254409519379,0.215155576792087,0.060683329384129
19,0.089459061522155,0.213414238206927,0.060067681858637
20,0.088698749735619,0.211734501077284,0.059484227978895
21,0.087970024126043,0.210111966350739,0.05892996812774
22,0.087270011783766,0.208542734377348,0.058402284322716
23,0.086596289608169,0.20702332839305,0.057898887889161
24,0.085946789178864,0.205550632481836,0.057417772649647
25,0.085319725059944,0.20412184080028,0.056957176057885
26,0.084713540281632,0.202734415660027,0.056515545555858
27,0.084126864498953,0.201386052648111,0.056091509610173
28,0.083558481569276,0.200074651391234,0.055683852582951
29,0.083007304175975,0.198798290885254,0.055291492853045
30,0.082472353760641,0.197555208546718,0.054913463685397
31,0.081952744484714,0.196343782321463,0.054548896456819
32,0.081447670274113,0.195162515321362,0.054197005932539
33,0.080956394242872,0.194010022565227,0.053857077365563
34,0.080478239969358,0.19288501948147,0.053528455253639
35,0.080012584229031,0.191786311894133,0.053210533637756
36,0.079558850883915,0.190712787264465,0.052902747859562
37,0.079116505700081,0.189663407000491,0.052604567712784
38,0.078685051917381,0.18863719967927,0.052315491925935
39,0.078264026435083,0.187633255052577,0.052035043902042
40,0.077852996506696,0.186650718727842,0.051762768619102
41,0.077451556859584,0.185688787433419,0.05149823056704
42,0.077059327171956,0.184746704791408,0.051241012568449
43,0.076675949852801,0.183823757532877,0.05099071530689
44,0.076301088080388,0.182919272100039,0.050746957372602
45,0.075934424062783,0.182032611587953,0.050509375634082
46,0.07557565749002,0.181163172985044,0.050277625756063
47,0.075224504152468,0.180310384677409,0.050051382708581
48,0.07488069470393,0.179473704186619,0.049830341144938
49,0.07454397355121,0.178652616114757,0.049614215564207
50,0.074214097854566,0.177846630273866,0.049402740212096


==> PythonExperiment_SFHNewtonvs.Adagradvs.EnAdagrad_LOSS_training_vehicle.scale.csv <==
Iterations,SFHNewton,Adagrad,AdagradQG
0,0.346573590279973,0.346573590279973,0.346573590279973
1,0.342594773891514,0.34417163803839,1.03851080839528
2,0.339710108982365,0.342760317507893,1.3536861790101
3,0.337198299801048,0.341636676419547,0.52072794564128
4,0.334875036961201,0.34067860055669,0.442475380621471
5,0.332685407009231,0.339832761007148,0.445586949795886
6,0.33060864539872,0.339069699479698,0.315582838027684
7,0.328633739943122,0.338370955306797,0.562821078875375
8,0.326752793472438,0.337724021152616,0.508394469490228
9,0.324959134642945,0.337119949329314,0.308907149601736
10,0.323246757001396,0.336552075041709,0.395650696350442
11,0.321610140259444,0.336015276217673,0.330580518852791
12,0.320044182543692,0.335505516674722,0.294283955128554
13,0.318544164422462,0.335019549997806,0.334702434655158
14,0.317105721740814,0.334554719850881,0.320904399165893
15,0.315724820946348,0.334108820849332,0.292041926593498
16,0.314397735443964,0.333679998926722,0.29961579358659
17,0.313121022839188,0.333266678290129,0.295271476583763
18,0.311891503214388,0.332867506770075,0.29043036333113
19,0.310706238585353,0.332481314200637,0.282276249793523
20,0.309562513629516,0.332107080222922,0.281671794519848
21,0.308457817721859,0.331743909029507,0.275156305907969
22,0.307389828272631,0.331391009305509,0.274142556199383
23,0.306356395332254,0.331047678117741,0.26851726562889
24,0.305355527410063,0.33071328784327,0.26762898861964
25,0.304385378442233,0.330387275466027,0.262750476825906
26,0.303444235838048,0.330069133738687,0.261893091266552
27,0.302530509531164,0.329758403828468,0.257674632090587
28,0.301642721962424,0.329454669154374,0.256818788543516
29,0.300779498922494,0.329157550189106,0.253183785606604
30,0.299939561185355,0.328866700048153,0.252321831034847
31,0.299121716867212,0.328581800725867,0.249196517764193
32,0.298324854449307,0.328302559866849,0.24833000351798
33,0.297547936407252,0.328028707983026,0.245642784237939
34,0.296789993393667,0.327759996043949,0.244776710731875
35,0.296050118925036,0.327496193381321,0.242460578564332
36,0.295327464527636,0.327237085859454,0.241600848088233
37,0.294621235301199,0.326982474271819,0.239595628472368
38,0.293930685862515,0.326732172930719,0.238747912523847
39,0.293255116634535,0.326486008422599,0.237001368814857
40,0.292593870449586,0.326243818506003,0.236170580607842
41,0.29194632943821,0.326005451132819,0.23463848029136
42,0.291311912177716,0.325770763576508,0.233828541735321
43,0.29069007107697,0.325539621653436,0.23247406292922
44,0.290080289976097,0.325311899025527,0.231687847796462
45,0.289482081941821,0.325087476574161,0.230480671090645
46,0.288894987240916,0.324866241836655,0.229720062408736
47,0.288318571475943,0.324648088497905,0.228635380876613
48,0.287752423868897,0.324432915930753,0.227901395607068
49,0.287196155679774,0.324220628779515,0.226918973961414
50,0.286649398748245,0.324011136581852,0.226211917365012


==> PythonExperiment_SFHNewtonvs.Adagradvs.EnAdagrad_PREC_training_segment.scale.csv <==
Iterations,SFHNewton,Adagrad,AdagradQG
0,0.142857142857,0.142857142857,0.142857142857
1,0.306493506494,0.374458874459,0.374458874459
2,0.327705627706,0.446753246753,0.422077922078
3,0.360173160173,0.585714285714,0.249350649351
4,0.416883116883,0.595670995671,0.602164502165
5,0.457142857143,0.606060606061,0.642424242424
6,0.481818181818,0.608225108225,0.644155844156
7,0.515584415584,0.611255411255,0.660606060606
8,0.544588744589,0.61341991342,0.695238095238
9,0.571861471861,0.615584415584,0.720779220779
10,0.606926406926,0.618181818182,0.738095238095
11,0.633766233766,0.618614718615,0.814718614719
12,0.654545454545,0.62380952381,0.798268398268
13,0.674458874459,0.629004329004,0.844155844156
14,0.692640692641,0.631168831169,0.821645021645
15,0.698701298701,0.633766233766,0.853246753247
16,0.703463203463,0.635497835498,0.828138528139
17,0.710822510823,0.637229437229,0.855411255411
18,0.715151515152,0.637229437229,0.841991341991
19,0.718181818182,0.638961038961,0.854978354978
20,0.722077922078,0.639826839827,0.850216450216
21,0.72987012987,0.639393939394,0.856277056277
22,0.733766233766,0.64025974026,0.855411255411
23,0.739826839827,0.642424242424,0.860173160173
24,0.743722943723,0.64329004329,0.858008658009
25,0.750216450216,0.643722943723,0.861471861472
26,0.753246753247,0.644588744589,0.861471861472
27,0.756277056277,0.645021645022,0.861038961039
28,0.758441558442,0.645454545455,0.861471861472
29,0.761038961039,0.646753246753,0.862337662338
30,0.765800865801,0.647619047619,0.863203463203
31,0.7670995671,0.649783549784,0.864502164502
32,0.7670995671,0.651948051948,0.865800865801
33,0.767965367965,0.652813852814,0.866666666667
34,0.768831168831,0.654112554113,0.867965367965
35,0.770562770563,0.655844155844,0.868831168831
36,0.771861471861,0.656277056277,0.868831168831
37,0.77316017316,0.65670995671,0.868831168831
38,0.774891774892,0.657142857143,0.869264069264
39,0.777489177489,0.658008658009,0.87012987013
40,0.777056277056,0.658874458874,0.870995670996
41,0.779653679654,0.660173160173,0.871428571429
42,0.780952380952,0.660173160173,0.872294372294
43,0.781385281385,0.660606060606,0.872294372294
44,0.784415584416,0.663203463203,0.872727272727
45,0.78658008658,0.664502164502,0.874025974026
46,0.787012987013,0.666233766234,0.874891774892
47,0.787012987013,0.668398268398,0.875757575758
48,0.787445887446,0.670562770563,0.87619047619
49,0.78658008658,0.671861471861,0.875757575758
50,0.787012987013,0.672294372294,0.875757575758


==> PythonExperiment_SFHNewtonvs.Adagradvs.EnAdagrad_PREC_training_shuttle.scale.csv <==
Iterations,SFHNewton,Adagrad,AdagradQG
0,0.784091954023,0.784091954023,0.784091954023
1,0.784091954023,0.784091954023,0.784091954023
2,0.784091954023,0.784091954023,0.784091954023
3,0.784091954023,0.784091954023,0.784091954023
4,0.784091954023,0.784091954023,0.799954022989
5,0.784091954023,0.784091954023,0.784091954023
6,0.784091954023,0.784091954023,0.800988505747
7,0.784091954023,0.784091954023,0.784091954023
8,0.784091954023,0.784091954023,0.799954022989
9,0.784091954023,0.784091954023,0.784298850575
10,0.784091954023,0.784091954023,0.839770114943
11,0.784091954023,0.784091954023,0.784275862069
12,0.784091954023,0.784091954023,0.825333333333
13,0.784091954023,0.784091954023,0.794873563218
14,0.784091954023,0.784091954023,0.839747126437
15,0.784091954023,0.784091954023,0.799954022989
16,0.784091954023,0.784091954023,0.839333333333
17,0.784091954023,0.784091954023,0.8
18,0.784091954023,0.784091954023,0.839172413793
19,0.784091954023,0.784091954023,0.808712643678
20,0.784091954023,0.784091954023,0.839034482759
21,0.784091954023,0.784091954023,0.831747126437
22,0.784091954023,0.784091954023,0.839402298851
23,0.784091954023,0.784091954023,0.836850574713
24,0.784091954023,0.784091954023,0.839471264368
25,0.784091954023,0.784091954023,0.839471264368
26,0.784091954023,0.784091954023,0.839632183908
27,0.784091954023,0.784091954023,0.839770114943
28,0.784091954023,0.784091954023,0.839632183908
29,0.784091954023,0.784091954023,0.839908045977
30,0.784091954023,0.784091954023,0.839770114943
31,0.784091954023,0.784091954023,0.840482758621
32,0.784091954023,0.784091954023,0.839770114943
33,0.784091954023,0.784091954023,0.840505747126
34,0.784091954023,0.784091954023,0.839908045977
35,0.784091954023,0.784091954023,0.840505747126
36,0.784091954023,0.784091954023,0.839977011494
37,0.784091954023,0.784091954023,0.840505747126
38,0.784091954023,0.784091954023,0.840459770115
39,0.784091954023,0.784091954023,0.840528735632
40,0.784091954023,0.784091954023,0.840505747126
41,0.784091954023,0.784091954023,0.840528735632
42,0.784091954023,0.784091954023,0.840528735632
43,0.784091954023,0.784091954023,0.840551724138
44,0.784091954023,0.784091954023,0.840551724138
45,0.784091954023,0.784091954023,0.840551724138
46,0.784091954023,0.784091954023,0.840551724138
47,0.784091954023,0.784091954023,0.840551724138
48,0.784091954023,0.784091954023,0.840551724138
49,0.784091954023,0.784091954023,0.840551724138
50,0.784091954023,0.784091954023,0.840551724138


==> PythonExperiment_SFHNewtonvs.Adagradvs.EnAdagrad_PREC_training_shuttle.scale.t.csv <==
Iterations,SFHNewton,Adagrad,AdagradQG
0,0.791586206897,0.791586206897,0.791586206897
1,0.791586206897,0.791586206897,0.791586206897
2,0.791586206897,0.791586206897,0.791586206897
3,0.791586206897,0.791586206897,0.148689655172
4,0.791586206897,0.791586206897,0.791586206897
5,0.791586206897,0.791586206897,0.847310344828
6,0.791586206897,0.791586206897,0.791586206897
7,0.791586206897,0.791586206897,0.806620689655
8,0.791586206897,0.791586206897,0.791586206897
9,0.791586206897,0.791586206897,0.806620689655
10,0.791586206897,0.791586206897,0.806620689655
11,0.791586206897,0.791586206897,0.806620689655
12,0.791586206897,0.791586206897,0.806620689655
13,0.791586206897,0.791586206897,0.806620689655
14,0.791586206897,0.791586206897,0.807172413793
15,0.791586206897,0.791586206897,0.812620689655
16,0.791586206897,0.791586206897,0.816344827586
17,0.791586206897,0.791586206897,0.822068965517
18,0.791586206897,0.791586206897,0.828068965517
19,0.791586206897,0.791586206897,0.834827586207
20,0.791586206897,0.791586206897,0.841310344828
21,0.791586206897,0.791586206897,0.842827586207
22,0.791586206897,0.791586206897,0.843793103448
23,0.791586206897,0.791586206897,0.845724137931
24,0.791586206897,0.791586206897,0.845862068966
25,0.791586206897,0.791586206897,0.846275862069
26,0.791586206897,0.791586206897,0.846482758621
27,0.791586206897,0.791586206897,0.846965517241
28,0.791586206897,0.791586206897,0.846965517241
29,0.791586206897,0.791586206897,0.848137931034
30,0.791586206897,0.791586206897,0.848413793103
31,0.791586206897,0.791586206897,0.85
32,0.791586206897,0.791586206897,0.850551724138
33,0.791586206897,0.791586206897,0.851172413793
34,0.791586206897,0.791586206897,0.852068965517
35,0.791586206897,0.791586206897,0.853655172414
36,0.791586206897,0.791586206897,0.854827586207
37,0.791586206897,0.791586206897,0.855448275862
38,0.791586206897,0.791586206897,0.857517241379
39,0.791586206897,0.791586206897,0.858275862069
40,0.791586206897,0.791586206897,0.859379310345
41,0.791586206897,0.791586206897,0.860965517241
42,0.791586206897,0.791586206897,0.860965517241
43,0.791586206897,0.791586206897,0.863034482759
44,0.791586206897,0.791586206897,0.86475862069
45,0.791586206897,0.791586206897,0.865103448276
46,0.791586206897,0.791586206897,0.866137931034
47,0.791586206897,0.791586206897,0.86724137931
48,0.791586206897,0.791586206897,0.867655172414
49,0.791586206897,0.791586206897,0.868689655172
50,0.791586206897,0.791586206897,0.87


==> PythonExperiment_SFHNewtonvs.Adagradvs.EnAdagrad_PREC_training_vehicle.scale.csv <==
Iterations,SFHNewton,Adagrad,AdagradQG
0,0.250591016548,0.250591016548,0.250591016548
1,0.256501182033,0.256501182033,0.256501182033
2,0.268321513002,0.255319148936,0.25768321513
3,0.321513002364,0.268321513002,0.371158392435
4,0.369976359338,0.312056737589,0.291962174941
5,0.410165484634,0.332151300236,0.504728132388
6,0.437352245863,0.359338061466,0.445626477541
7,0.455082742317,0.371158392435,0.379432624113
8,0.462174940898,0.385342789598,0.445626477541
9,0.479905437352,0.39598108747,0.436170212766
10,0.485815602837,0.405437352246,0.491725768322
11,0.489361702128,0.416075650118,0.523640661939
12,0.485815602837,0.419621749409,0.491725768322
13,0.489361702128,0.429078014184,0.501182033097
14,0.494089834515,0.434988179669,0.553191489362
15,0.505910165485,0.443262411348,0.536643026005
16,0.508274231678,0.445626477541,0.529550827423
17,0.513002364066,0.452718676123,0.553191489362
18,0.522458628842,0.460992907801,0.547281323877
19,0.526004728132,0.464539007092,0.559101654846
20,0.529550827423,0.465721040189,0.552009456265
21,0.535460992908,0.470449172577,0.562647754137
22,0.542553191489,0.468085106383,0.563829787234
23,0.543735224586,0.473995271868,0.567375886525
24,0.548463356974,0.475177304965,0.5768321513
25,0.548463356974,0.479905437352,0.573286052009
26,0.553191489362,0.483451536643,0.585106382979
27,0.553191489362,0.483451536643,0.580378250591
28,0.555555555556,0.483451536643,0.58865248227
29,0.555555555556,0.485815602837,0.58865248227
30,0.555555555556,0.489361702128,0.59219858156
31,0.555555555556,0.488179669031,0.591016548463
32,0.56146572104,0.486997635934,0.602836879433
33,0.563829787234,0.486997635934,0.599290780142
34,0.565011820331,0.488179669031,0.606382978723
35,0.565011820331,0.489361702128,0.602836879433
36,0.563829787234,0.490543735225,0.608747044917
37,0.566193853428,0.492907801418,0.606382978723
38,0.568557919622,0.494089834515,0.614657210402
39,0.568557919622,0.496453900709,0.613475177305
40,0.567375886525,0.497635933806,0.61938534279
41,0.569739952719,0.498817966903,0.612293144208
42,0.570921985816,0.5,0.620567375887
43,0.572104018913,0.502364066194,0.617021276596
44,0.575650118203,0.502364066194,0.620567375887
45,0.5768321513,0.501182033097,0.621749408983
46,0.579196217494,0.501182033097,0.625295508274
47,0.579196217494,0.501182033097,0.631205673759
48,0.580378250591,0.501182033097,0.632387706856
49,0.580378250591,0.498817966903,0.637115839243
50,0.581560283688,0.502364066194,0.63475177305


==> PythonExperiment_SFHNvs.NAGvs.NAGQG_LOSS_training_segment.scale.csv <==
Iterations,SFHN,NAG,NAGQG
0,0.277987164150759,0.277987164150759,0.277987164150759
1,0.26563379634246437,0.2778686032848558,0.27785715929838406
2,0.25517130435313196,0.27248662242761024,0.266435105654413
3,0.2462638375592526,0.26782828163923206,0.25289209260375434
4,0.23857590090416822,0.2636833522985831,0.23943578973401775
5,0.2318312213283378,0.2598664356577012,0.22674833798541186
6,0.22582542147756343,0.2562970767963303,0.21490146321906187
7,0.22041192818417926,0.25293225810067227,0.20379277004905252
8,0.21548437523147193,0.24974489595646246,0.19340662484436805
9,0.21096348678328466,0.24671565109796417,0.1837756136046919
10,0.2067885313239654,0.24382940709794865,0.17490148866341965
11,0.2029118560044024,0.24107361783307282,0.16673964865254315
12,0.19929531011901133,0.2384374767233115,0.1592241398108321
13,0.19590782661274947,0.23591147151050626,0.15229425077790354
14,0.19272373515444643,0.23348712781535327,0.14590269668593764
15,0.18972155395894383,0.2311568476703345,0.14000960064384124
16,0.18688310499805758,0.2289137968014925,0.1345756108505291
17,0.18419285354629666,0.22675181760023064,0.12956054822194543
18,0.1816374068634451,0.22466535637882168,0.12492554533182595
19,0.1792051279517647,0.22264939942909823,0.12063496345268827
20,0.17688583394260318,0.22069941538058627,0.1166567900038218
21,0.17467055767085077,0.21881130278898875,0.11296217227490979
22,0.17255135708006275,0.21698134251910678,0.10952498383400659
23,0.17052116129086553,0.21520615471620222,0.10632172715495801
24,0.1685736450990794,0.21348266020086873,0.10333156645302562
25,0.16670312575560922,0.21180804608782913,0.1005361841013871
26,0.1649044773834227,0.2101797353756063,0.09791937139541064
27,0.16317305948433147,0.2085953602076427,0.09546652731850638
28,0.16150465679888273,0.2070527384756151,0.09316430842125581
29,0.15989542838800658,0.20554985342355964,0.09100052208803008
30,0.1583418642617492,0.20408483591446688,0.08896415696987535
31,0.1568407482282784,0.20265594903546946,0.08704537617431103
32,0.1553891259036852,0.20126157473987877,0.08523538568559397
33,0.1539842770303126,0.1999002022509137,0.08352622243662297
34,0.1526236914132275,0.19857041798050226,0.08191056659717362
35,0.15130504791188476,0.1972708967451958,0.08038164310605236
36,0.1500261960250677,0.19600039408878583,0.07893319712898413
37,0.14878513968784368,0.19475773954687975,0.07755948292927342
38,0.14758002296406814,0.19354183071205322,0.07625522300069096
39,0.14640911737035636,0.19235162797908367,0.0750155424614246
40,0.14527081061003522,0.1911861498681725,0.07383591289282082
41,0.14416359653041816,0.19004446884009418,0.07271212922958947
42,0.14308606614538022,0.18892570753103533,0.07164031188471606
43,0.14203689958886928,0.18782903534671155,0.07061690650514131
44,0.14101485888463558,0.18675366536539054,0.06963866061731605
45,0.14001878143384838,0.18569885150791657,0.0687025792333804
46,0.13904757413600058,0.18466388593993524,0.06780587885098437
47,0.138100208070057,0.18364809667743606,0.06694595871552539
48,0.1371757136725639,0.1826508453716424,0.06612039375095476
49,0.13627317635771807,0.18167152525333224,0.06532693880327138
50,0.13539173253144293,0.1807095592199994,0.06456352953832983


==> PythonExperiment_SFHNvs.NAGvs.NAGQG_LOSS_training_shuttle.scale.csv <==
Iterations,SFHN,NAG,NAGQG
0,0.277987164150759,0.277987164150759,0.277987164150759
1,0.16415492290935427,0.27565153157026323,0.2765676709689953
2,0.12981404695536566,0.2501903341520851,0.204074475565346
3,0.12011939422330493,0.17532291220615687,0.128983624723073
4,0.11520195707715875,0.13917011675496024,0.11567524898313904
5,0.11175968866489885,0.12411503505065095,0.11116925380621902
6,0.10904870074555052,0.11795160814239417,0.10501783728687825
7,0.10681609168003946,0.11505227581454207,0.09977509541098266
8,0.10493312655767997,0.11324678012822029,0.09747403702081751
9,0.10331492301744931,0.11175456408014135,0.09595333344301425
10,0.10189992976538641,0.11032314665778575,0.09294253451636944
11,0.10064265468214503,0.1089001584591841,0.09002213210277157
12,0.09950946138652206,0.10750566208464608,0.08816048346195517
13,0.09847544379568389,0.10617995686610401,0.08638365839346626
14,0.09752204433252454,0.10496143050612552,0.08428058127130354
15,0.09663529366974856,0.1038773374517845,0.08233879855411876
16,0.0958045426833904,0.10294075264219105,0.08081362964844818
17,0.09502155998437442,0.1021508663885804,0.07932309121416176
18,0.09427989088188983,0.10149525404708479,0.07762389030418439
19,0.09357440020794604,0.10095326430337025,0.07597780600260878
20,0.09290094395317183,0.10049983557151052,0.07455247959094657
21,0.09225613141650128,0.10010914189350792,0.07319432000866939
22,0.09163715135391241,0.09975759639540056,0.07179604238409874
23,0.09104164371882476,0.09942591975926088,0.07045299628564064
24,0.09046760413645788,0.09910018338972772,0.06925181938865087
25,0.08991331206422253,0.09877191796929213,0.06811790622440228
26,0.08937727622261325,0.09843750366484519,0.06695896384492245
27,0.08885819271429884,0.09809711483195625,0.06581809643429913
28,0.08835491253608091,0.09775348610601507,0.06477108373365786
29,0.08786641609879174,0.0974107172323247,0.06379689990569913
30,0.0873917930187041,0.09707326350627,0.0628349799356366
31,0.08693022590882203,0.0967451868538351,0.06188330893872082
32,0.08648097723336755,0.09642968250651546,0.060982952042971564
33,0.08604337853131003,0.0961288540851794,0.06014215246981393
34,0.08561682149116746,0.09584368626314956,0.05932391931733083
35,0.08520075048811289,0.09557415604260633,0.05850708703360873
36,0.08479465628886872,0.09531942651244625,0.05771493866080687
37,0.0843980706994335,0.09507807616267294,0.05697019716544436
38,0.08401056198217019,0.09484832862419053,0.05625980938183847
39,0.08363173090710505,0.09462825944068341,0.05556040644312783
40,0.08326120733099422,0.0944159666256159,0.054872708231493275
41,0.08289864721938937,0.09420969965617731,0.05421343217412306
42,0.08254373004343653,0.09400794714642062,0.05358479869507385
43,0.0821961564958341,0.09380948700082019,0.0529705614537927
44,0.08185564648023934,0.09361340479718723,0.052361896437805776
45,0.0815219373361656,0.09341908692170146,0.051769349080595196
46,0.08119478226757752,0.0932261949645291,0.05120337119180188
47,0.0808739489483519,0.09303462738843211,0.05065786741051523
48,0.0805592182818063,0.09284447372908342,0.05012090900795585
49,0.08025038329481606,0.09265596572689248,0.049591929603554546
50,0.07994724814979393,0.09246942892206693,0.04907959209491195


==> PythonExperiment_SFHNvs.NAGvs.NAGQG_LOSS_training_shuttle.scale.t.csv <==
Iterations,SFHN,NAG,NAGQG
0,0.2779871641507591,0.2779871641507591,0.2779871641507591
1,0.16201121334142277,0.27545442685040955,0.27653950682589534
2,0.12728433269623665,0.25445139417430807,0.20286749099018275
3,0.1175156286150978,0.1719589829484407,0.12640771626798417
4,0.11255327000306904,0.13434853434205415,0.11292383055167578
5,0.10905682687738427,0.12003470218477127,0.10843331010002696
6,0.10627146656425257,0.11461860483348454,0.10225205414779263
7,0.10394634197647486,0.11210822868510815,0.09663792785625583
8,0.10195881975018709,0.1104297657524145,0.09377592288957959
9,0.10022979779704058,0.10891937180419878,0.09203536745767787
10,0.09870183727659847,0.10740226289430449,0.08893138963827037
11,0.09733196945942356,0.10587262337449208,0.08559355865861791
12,0.0960879732756164,0.10437706553311228,0.08330261412283764
13,0.09494568902160225,0.10296956875738213,0.08130977304433891
14,0.09388693020355066,0.10169350859622124,0.07903093756556295
15,0.09289789501847122,0.10057506813465023,0.07680252421361106
16,0.09196799285049827,0.09962216491801551,0.074984310528618
17,0.09108899271416936,0.09882649032140974,0.07335386335192674
18,0.09025440951937891,0.09816741129283119,0.07158353807190773
19,0.08945906152215498,0.09761680164301152,0.06978794118874165
20,0.08869874973561932,0.09714395752213557,0.06819754476413258
21,0.08797002412604334,0.09671986606297137,0.06676678781585618
22,0.08727001178376574,0.09632031199612336,0.06535063197869308
23,0.08659628960816898,0.0959275946707288,0.06395125880038173
24,0.08594678917886434,0.09553091383090047,0.06266248498714153
25,0.08531972505994388,0.09512569827949426,0.06149360506825399
26,0.08471354028163237,0.09471226179976797,0.06035774714814631
27,0.08412686449895326,0.0942941775321625,0.05921585461126402
28,0.08355848156927574,0.09387669361238195,0.05812319008516419
29,0.0830073041759754,0.09346540697005419,0.05712115481447007
30,0.0824723537606406,0.09306530248533584,0.05617732643574679
31,0.08195274448471397,0.09268017381320212,0.05524688451037809
32,0.08144767027411307,0.09231238036951675,0.05433295317339409
33,0.08095639424287222,0.09196286261483375,0.05346658418590163
34,0.08047823996935764,0.09163132928564562,0.0526529461100761
35,0.08001258422903124,0.09131653772342255,0.05186341052816551
36,0.07955885088391479,0.09101660436562026,0.05107911400603259
37,0.07911650570008083,0.09072930091197104,0.05031535670495368
38,0.0786850519173807,0.0904523088713038,0.04959241038952046
39,0.07826402643508289,0.09018341919246668,0.048904564972645934
40,0.07785299650669576,0.0899206739076851,0.048231750557199374
41,0.07745155685958387,0.0896624534162533,0.04756795029711821
42,0.07705932717195607,0.08940751685775913,0.04692466110124629
43,0.07667594985280103,0.08915500472011703,0.04630996524157969
44,0.07630108808038755,0.08890441309086686,0.045715662819077456
45,0.07593442406278278,0.08865554834837283,0.0451295699702567
46,0.07557565749001957,0.0884084700112156,0.04455259646259216
47,0.07522450415246774,0.08816342819431743,0.04399507891768395
48,0.07488069470392962,0.08792080082933205,0.043460281566304965
49,0.07454397355121015,0.08768103458947114,0.042940309623319205
50,0.07421409785456587,0.0874445923606773,0.04242773796021725


==> PythonExperiment_SFHNvs.NAGvs.NAGQG_LOSS_training_vehicle.scale.csv <==
Iterations,SFHN,NAG,NAGQG
0,0.34657359027997264,0.34657359027997264,0.34657359027997264
1,0.3425947738915138,0.34650839510693127,0.3465287414507893
2,0.33971010898236503,0.3445052427697004,0.34315548030527826
3,0.33719829980104826,0.34215718178341864,0.33906947457119235
4,0.33487503696120074,0.3404046969197755,0.33519356510968534
5,0.3326854070092314,0.33893335497811516,0.3311627862577993
6,0.3306086453987203,0.3376099572351967,0.3268881204354276
7,0.32863373994312245,0.33637212760991686,0.3224868586123857
8,0.32675279347243824,0.33518966681930706,0.3180992535572414
9,0.3249591346429448,0.3340480326976715,0.31380187885579786
10,0.3232467570013958,0.3329404242347478,0.30962645759647867
11,0.32161014025944373,0.3318637668534351,0.30559803166742666
12,0.3200441825436916,0.3308166447039825,0.3017421170279724
13,0.3185441644224619,0.3297982573980196,0.29807387605570795
14,0.31710572174081453,0.3288079265146375,0.2945940402422527
15,0.31572482094634846,0.3278448944924698,0.29129364128380303
16,0.31439773544396427,0.32690827273532197,0.28815909096834563
17,0.3131210228391879,0.32599705911182525,0.28517503280973955
18,0.31189150321438797,0.3251101812919901,0.28232614245805904
19,0.31070623858535273,0.3242465433727547,0.2795977669087788
20,0.30956251362951637,0.32340506534224056,0.2769756229813721
21,0.3084578177218586,0.32258471171489533,0.2744460534646239
22,0.30738982827263067,0.3217845092638106,0.2719971121182268
23,0.30635639533225384,0.32100355547568643,0.2696190358465623
24,0.3053555274100634,0.3202410199570513,0.26730346729460047
25,0.3043853784422327,0.3194961410224971,0.2650425827038442
26,0.303444235838048,0.3187682194008801,0.2628292185062699
27,0.3025305095311643,0.318056610585862,0.2606575633887999
28,0.30164272196242436,0.31736071693712514,0.2585233378625164
29,0.3007794989224942,0.31667998026283944,0.2564232593504607
30,0.29993956118535486,0.31601387530642416,0.2543544954145773
31,0.2991217168672119,0.3153619043267272,0.25231461559806867
32,0.2983248544493074,0.3147235927954522,0.2503018210362261
33,0.2975479364072518,0.31409848612884683,0.2483149963147144
34,0.2967899933936667,0.31348614731036545,0.24635350060278208
35,0.2960501189250357,0.312886155235457,0.2444169498552525
36,0.2953274645276359,0.31229810360825794,0.24250515266604217
37,0.29462123530119855,0.31172160023405154,0.24061811270896294
38,0.29393068586251525,0.3111562665740202,0.23875597984039004
39,0.2932551166345351,0.3106017374549782,0.23691897659986919
40,0.292593870449586,0.31005766085292646,0.2351073686402114
41,0.29194632943820964,0.30952369769316923,0.23332145050603725
42,0.2913119121777164,0.30899952163015093,0.2315614841172822
43,0.2906900710769698,0.30848481878660233,0.22982761932697174
44,0.2900802899760973,0.3079792874440431,0.22811988104775857
45,0.2894820819418213,0.3074826376855127,0.22643822833874683
46,0.28889498724091633,0.3069945909970991,0.22478259739017242
47,0.28831857147594264,0.30651487983801623,0.22315286781794008
48,0.2877524238688972,0.30604324719021364,0.22154879422635104
49,0.28719615567977436,0.3055794460983621,0.2199699850645107
50,0.28664939874824463,0.30512323920999107,0.218415951312997


==> PythonExperiment_SFHNvs.NAGvs.NAGQG_PREC_training_segment.scale.csv <==
Iterations,SFHN,NAG,NAGQG
0,0.142857142857,0.142857142857,0.142857142857
1,0.306493506494,0.285714285714,0.306493506494
2,0.327705627706,0.42380952381,0.367532467532
3,0.360173160173,0.352380952381,0.352813852814
4,0.416883116883,0.34632034632,0.382251082251
5,0.457142857143,0.352813852814,0.444155844156
6,0.481818181818,0.362770562771,0.487878787879
7,0.515584415584,0.380952380952,0.55670995671
8,0.544588744589,0.399567099567,0.636796536797
9,0.571861471861,0.420346320346,0.691774891775
10,0.606926406926,0.433766233766,0.714285714286
11,0.633766233766,0.453246753247,0.734632034632
12,0.654545454545,0.469264069264,0.757575757576
13,0.674458874459,0.487445887446,0.768398268398
14,0.692640692641,0.508658008658,0.777489177489
15,0.698701298701,0.525541125541,0.781385281385
16,0.703463203463,0.54329004329,0.784848484848
17,0.710822510823,0.561038961039,0.790476190476
18,0.715151515152,0.569264069264,0.795670995671
19,0.718181818182,0.582683982684,0.799134199134
20,0.722077922078,0.592207792208,0.799567099567
21,0.72987012987,0.604329004329,0.803463203463
22,0.733766233766,0.613852813853,0.809090909091
23,0.739826839827,0.627272727273,0.812121212121
24,0.743722943723,0.64025974026,0.815151515152
25,0.750216450216,0.649783549784,0.817316017316
26,0.753246753247,0.65974025974,0.822077922078
27,0.756277056277,0.6670995671,0.822510822511
28,0.758441558442,0.677489177489,0.824675324675
29,0.761038961039,0.685714285714,0.828138528139
30,0.765800865801,0.690043290043,0.830735930736
31,0.7670995671,0.695670995671,0.834199134199
32,0.7670995671,0.700865800866,0.838528138528
33,0.767965367965,0.702164502165,0.841558441558
34,0.768831168831,0.703896103896,0.844588744589
35,0.770562770563,0.707359307359,0.848051948052
36,0.771861471861,0.710822510823,0.849350649351
37,0.77316017316,0.714718614719,0.850649350649
38,0.774891774892,0.719047619048,0.851515151515
39,0.777489177489,0.722077922078,0.852380952381
40,0.777056277056,0.725541125541,0.854545454545
41,0.779653679654,0.728571428571,0.855844155844
42,0.780952380952,0.732034632035,0.857142857143
43,0.781385281385,0.7329004329,0.858008658009
44,0.784415584416,0.737229437229,0.858441558442
45,0.78658008658,0.739826839827,0.858874458874
46,0.787012987013,0.741558441558,0.860606060606
47,0.787012987013,0.74329004329,0.861038961039
48,0.787445887446,0.744588744589,0.862337662338
49,0.78658008658,0.744588744589,0.862337662338
50,0.787012987013,0.746753246753,0.863636363636


==> PythonExperiment_SFHNvs.NAGvs.NAGQG_PREC_training_shuttle.scale.csv <==
Iterations,SFHN,NAG,NAGQG
0,0.784091954023,0.784091954023,0.784091954023
1,0.784091954023,0.784091954023,0.784091954023
2,0.784091954023,0.784091954023,0.784091954023
3,0.784091954023,0.784091954023,0.784091954023
4,0.784091954023,0.784091954023,0.784091954023
5,0.784091954023,0.784091954023,0.784091954023
6,0.784091954023,0.784091954023,0.784091954023
7,0.784091954023,0.784091954023,0.784091954023
8,0.784091954023,0.784091954023,0.784091954023
9,0.784091954023,0.784091954023,0.784091954023
10,0.784091954023,0.784091954023,0.784091954023
11,0.784091954023,0.784091954023,0.784091954023
12,0.784091954023,0.784091954023,0.784091954023
13,0.784091954023,0.784091954023,0.784091954023
14,0.784091954023,0.784091954023,0.784091954023
15,0.784091954023,0.784091954023,0.784091954023
16,0.784091954023,0.784091954023,0.784091954023
17,0.784091954023,0.784091954023,0.784091954023
18,0.784091954023,0.784091954023,0.784091954023
19,0.784091954023,0.784091954023,0.784137931034
20,0.784091954023,0.784091954023,0.784252873563
21,0.784091954023,0.784091954023,0.784275862069
22,0.784091954023,0.784091954023,0.784298850575
23,0.784091954023,0.784091954023,0.784298850575
24,0.784091954023,0.784091954023,0.78432183908
25,0.784091954023,0.784091954023,0.78432183908
26,0.784091954023,0.784091954023,0.786045977011
27,0.784091954023,0.784091954023,0.799862068966
28,0.784091954023,0.784091954023,0.799954022989
29,0.784091954023,0.784091954023,0.799954022989
30,0.784091954023,0.784091954023,0.799977011494
31,0.784091954023,0.784091954023,0.800114942529
32,0.784091954023,0.784091954023,0.800735632184
33,0.784091954023,0.784091954023,0.80508045977
34,0.784091954023,0.784091954023,0.807172413793
35,0.784091954023,0.784091954023,0.809770114943
36,0.784091954023,0.784091954023,0.812482758621
37,0.784091954023,0.784091954023,0.817126436782
38,0.784091954023,0.784091954023,0.822091954023
39,0.784091954023,0.784091954023,0.824091954023
40,0.784091954023,0.784091954023,0.824436781609
41,0.784091954023,0.784091954023,0.824505747126
42,0.784091954023,0.784091954023,0.824712643678
43,0.784091954023,0.784091954023,0.828712643678
44,0.784091954023,0.784091954023,0.833402298851
45,0.784091954023,0.784091954023,0.835494252874
46,0.784091954023,0.784091954023,0.836735632184
47,0.784091954023,0.784091954023,0.837172413793
48,0.784091954023,0.784091954023,0.838666666667
49,0.784091954023,0.784091954023,0.838413793103
50,0.784091954023,0.784091954023,0.840551724138


==> PythonExperiment_SFHNvs.NAGvs.NAGQG_PREC_training_shuttle.scale.t.csv <==
Iterations,SFHN,NAG,NAGQG
0,0.791586206897,0.791586206897,0.791586206897
1,0.791586206897,0.791586206897,0.791586206897
2,0.791586206897,0.791586206897,0.791586206897
3,0.791586206897,0.791586206897,0.791586206897
4,0.791586206897,0.791586206897,0.791586206897
5,0.791586206897,0.791586206897,0.791586206897
6,0.791586206897,0.791586206897,0.791586206897
7,0.791586206897,0.791586206897,0.791586206897
8,0.791586206897,0.791586206897,0.791586206897
9,0.791586206897,0.791586206897,0.791586206897
10,0.791586206897,0.791586206897,0.791586206897
11,0.791586206897,0.791586206897,0.791586206897
12,0.791586206897,0.791586206897,0.791586206897
13,0.791586206897,0.791586206897,0.791586206897
14,0.791586206897,0.791586206897,0.791586206897
15,0.791586206897,0.791586206897,0.791586206897
16,0.791586206897,0.791586206897,0.791586206897
17,0.791586206897,0.791586206897,0.791586206897
18,0.791586206897,0.791586206897,0.791862068966
19,0.791586206897,0.791586206897,0.791862068966
20,0.791586206897,0.791586206897,0.792
21,0.791586206897,0.791586206897,0.796965517241
22,0.791586206897,0.791586206897,0.800965517241
23,0.791586206897,0.791586206897,0.800965517241
24,0.791586206897,0.791586206897,0.801793103448
25,0.791586206897,0.791586206897,0.806551724138
26,0.791586206897,0.791586206897,0.806620689655
27,0.791586206897,0.791586206897,0.806620689655
28,0.791586206897,0.791586206897,0.806620689655
29,0.791586206897,0.791586206897,0.808
30,0.791586206897,0.791586206897,0.821655172414
31,0.791586206897,0.791586206897,0.830413793103
32,0.791586206897,0.791586206897,0.839931034483
33,0.791586206897,0.791586206897,0.849586206897
34,0.791586206897,0.791586206897,0.858137931034
35,0.791586206897,0.791586206897,0.863793103448
36,0.791586206897,0.791586206897,0.869310344828
37,0.791586206897,0.791586206897,0.871310344828
38,0.791586206897,0.791586206897,0.873448275862
39,0.791586206897,0.791586206897,0.876689655172
40,0.791586206897,0.791586206897,0.88075862069
41,0.791586206897,0.791586206897,0.884
42,0.791586206897,0.791586206897,0.887517241379
43,0.791586206897,0.791586206897,0.890344827586
44,0.791586206897,0.791586206897,0.894344827586
45,0.791586206897,0.791586206897,0.897448275862
46,0.791586206897,0.791586206897,0.898965517241
47,0.791586206897,0.791586206897,0.901586206897
48,0.791586206897,0.791586206897,0.902275862069
49,0.791586206897,0.791586206897,0.903448275862
50,0.791586206897,0.791586206897,0.905931034483


==> PythonExperiment_SFHNvs.NAGvs.NAGQG_PREC_training_vehicle.scale.csv <==
Iterations,SFHN,NAG,NAGQG
0,0.250591016548,0.250591016548,0.250591016548
1,0.256501182033,0.256501182033,0.256501182033
2,0.268321513002,0.486997635934,0.356973995272
3,0.321513002364,0.323877068558,0.296690307329
4,0.369976359338,0.286052009456,0.333333333333
5,0.410165484634,0.291962174941,0.405437352246
6,0.437352245863,0.316784869976,0.451536643026
7,0.455082742317,0.33451536643,0.489361702128
8,0.462174940898,0.354609929078,0.494089834515
9,0.479905437352,0.381796690307,0.518912529551
10,0.485815602837,0.410165484634,0.53073286052
11,0.489361702128,0.424349881797,0.536643026005
12,0.485815602837,0.434988179669,0.547281323877
13,0.489361702128,0.452718676123,0.550827423168
14,0.494089834515,0.466903073286,0.554373522459
15,0.505910165485,0.462174940898,0.565011820331
16,0.508274231678,0.465721040189,0.566193853428
17,0.513002364066,0.475177304965,0.566193853428
18,0.522458628842,0.485815602837,0.569739952719
19,0.526004728132,0.492907801418,0.574468085106
20,0.529550827423,0.495271867612,0.579196217494
21,0.535460992908,0.492907801418,0.586288416076
22,0.542553191489,0.495271867612,0.593380614657
23,0.543735224586,0.502364066194,0.594562647754
24,0.548463356974,0.503546099291,0.596926713948
25,0.548463356974,0.505910165485,0.598108747045
26,0.553191489362,0.505910165485,0.594562647754
27,0.553191489362,0.505910165485,0.596926713948
28,0.555555555556,0.504728132388,0.602836879433
29,0.555555555556,0.505910165485,0.60756501182
30,0.555555555556,0.501182033097,0.617021276596
31,0.555555555556,0.5,0.627659574468
32,0.56146572104,0.501182033097,0.633569739953
33,0.563829787234,0.501182033097,0.63475177305
34,0.565011820331,0.501182033097,0.637115839243
35,0.565011820331,0.502364066194,0.63829787234
36,0.563829787234,0.504728132388,0.646572104019
37,0.566193853428,0.505910165485,0.647754137116
38,0.568557919622,0.505910165485,0.648936170213
39,0.568557919622,0.507092198582,0.65011820331
40,0.567375886525,0.508274231678,0.654846335697
41,0.569739952719,0.508274231678,0.6536643026
42,0.570921985816,0.508274231678,0.656028368794
43,0.572104018913,0.511820330969,0.659574468085
44,0.575650118203,0.517730496454,0.660756501182
45,0.5768321513,0.520094562648,0.666666666667
46,0.579196217494,0.520094562648,0.66548463357
47,0.579196217494,0.521276595745,0.667848699764
48,0.580378250591,0.521276595745,0.673758865248
49,0.580378250591,0.523640661939,0.677304964539
50,0.581560283688,0.524822695035,0.678486997636

